Conditional WGANs with Adaptive Gradient Balancing for Sparse MRI Reconstruction

Recent sparse MRI reconstruction models have used Deep Neural Networks (DNNs) to reconstruct relatively high-quality images from highly undersampled k-space data, enabling much faster MRI scanning. However, these techniques sometimes struggle to reconstruct sharp images that preserve fine detail while maintaining a natural appearance. In this work, we enhance the image quality by using a Conditional Wasserstein Generative Adversarial Network combined with a novel Adaptive Gradient Balancing technique that stabilizes the training and minimizes the degree of artifacts, while maintaining a high-quality reconstruction that produces sharper images than other techniques.

==> miccai/aside/algorithm_backup.txt <==

\iffalse
\begin{algorithm*}[t]
 \KwData{ $\alpha$, the learning rate. $\beta$ the adaptive gradient balancing variable. $c$, the clipping parameter. $m$, the batch size. $n_{critic}$, the number of iterations of the critic per generator iteration. $G_\theta$ the generator network with parameters $\theta$ . $D_w$ the critic network with parameters $w$.}
 $mseMA \gets$ 0\;
 $ganMA \gets$ 0\;
 $\beta$ $\gets$ initGradBalance\;
  \For{number of training iterations}{
  	\For{$t$ = 0, ..., $n_{critic}$}{
   	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset\;
   update the discriminator by ascending its stochastic gradient:\\
   $g_w$ $\gets$ $\nabla _w$ $[\frac{1}{m}\frac{1}{\beta}$ $(\sum_{i=1}^{m} D_w(x^{(i)}) - \sum_{i=1}^{m} D_w(G_\theta(z^{(i)})))]$  \;
   $w$ $\gets$ $w$ + $\alpha$ $\cdot$ Adam($w$, $g_w$) \;
   $w$ $\gets$ clip($w$, -$c$, $c$)
   }
	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset\;
	$g_\theta$ $\gets$  $  \nabla _\theta$ $ [$ $\frac{1}{m}(\frac{1}{\beta}\sum_{i=1}^{m} D_w(G_\theta(z^{(i)})) + \sum_{i=1}^{m} MSE(x^{(i)}, G_\theta(z^{(i)})))]$ \;
	$\theta$ $\gets$ $\theta + \alpha$ $\cdot$ Adam($\theta$, $g_\theta$) \;
	
	$g_{gan}$ $\gets$ $\frac{1}{m}\frac{1}{\beta}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [D_w(G_\theta(z^{(i)})]$\;
	$g_{MSE}$ $\gets$ $ \frac{1}{m}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [MSE(x^{(i)}, G_\theta(z^{(i)}))]$\;
	$ganMA \gets ganMA \cdot \lambda + (1-\lambda) \cdot STD(g_{gan})$\;
	$mseMA \gets mseMA \cdot \lambda + (1-\lambda) \cdot STD(g_{MSE})$\;
	\uIf{ $ganMA > mseMA \cdot ratio $}{
	$\beta \gets \beta \cdot (1 + rate)$ \; 
	$ganMA \gets ganMA \cdot (1 - rate)$}
   }{
 }
 \caption{WGAN with adaptive gradient balancing, our proposed algorithm. In our experiments we used the defualt values $\alpha$ = 0.00005, initGradBalance = 10, $c$ = 0.01 \label{IR}, $\lambda$ = 0.99, $ratio$ = 10, $rate$ = 0.1.}
\end{algorithm*}
\fi



%version 2
\iffalse
%\\ \hspace{1.5cm} 
\begin{algorithm}[h] \label{algo}
  \caption{WGAN-AGB, our proposed training algorithm. $\alpha = 5 \cdot 10^{-5}$, $\beta_{init} = 10$, $c = 0.01$, $\lambda = 0.99$, $ratio = 10$, $rate = 0.1$.}
  \begin{multicols}{2}
    \begin{algorithmic}
      \scriptsize
      \STATE  $mseMA \gets 0$; $ganMA \gets 0$; $\beta \gets \beta_{init}$;
      \FOR{number of training iterations} \STATE {
        \FOR{$t$ = 0, ..., $n_{critic}$} {
            \STATE Sample a minibatch \{($x^{i}, z^{i}$)\}$_{i=1}^{m}$ 
            \STATE $g_w$ $\gets$ $\nabla _w$ $[\frac{1}{m}\frac{1}{\beta}$ $(\sum_{i=1}^{m} D_w(x^{i})$ - \par \hskip\algorithmicindent $\sum_{i=1}^{m} D_w(G_\theta(z^{i})))]$  \;
            
            \STATE $w$ $\gets$ $w$ + $\alpha$ $\cdot$ Adam($w$, $g_w$) \;
            \STATE $w$ $\gets$ clip($w$, -$c$, $c$)
            
            }\ENDFOR
            
        \STATE Sample a minibatch \{($x^{i}, z^{i}$)\}$_{i=1}^{m}$ 
        
        \STATE $g_\theta$ $\gets$  $  \nabla _\theta$ $ [$ $\frac{1}{m}(\frac{1}{\beta}\sum_{i=1}^{m} D_w(G_\theta(z^{i}))$ + 
        \par \hskip\algorithmicindent$ \sum_{i=1}^{m} MSE(x^{i}, G_\theta(z^{i})))]$ \;

    \columnbreak
      \scriptsize
        \STATE $\theta$ $\gets$ $\theta + \alpha$ $\cdot$ Adam($\theta$, $g_\theta$) \;
       \STATE $g_{gan}$ $\gets$ $\frac{1}{m}\frac{1}{\beta}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{i})} [D_w(G_\theta(z^{i})]$\;
       \STATE $g_{MSE}$ $\gets$ $ \frac{1}{m}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{i})} [MSE(x^{i}, G_\theta(z^{i}))]$\;
       \STATE $ganMA \gets ganMA \cdot \lambda + (1-\lambda) \cdot STD(g_{gan})$\;
       \STATE $mseMA \gets mseMA \cdot \lambda + (1-\lambda) \cdot STD(g_{MSE})$\;
       \STATE \IF{ $ganMA > mseMA \cdot ratio $}{
       \STATE $\beta \gets \beta \cdot (1 + rate)$ \; 
       \STATE $ganMA \gets ganMA \cdot (1 - rate)$
       }\ENDIF
       
    } \ENDFOR
    \end{algorithmic}
  \end{multicols}
\end{algorithm}
\begin{algorithm*}[t]
 \KwData{ $\alpha$, the learning rate. $\beta$ the adaptive gradient balancing variable. $c$, the clipping parameter. $m$, the batch size. $n_{critic}$, the number of iterations of the critic per generator iteration. $G_\theta$ the generator network with parameters $\theta$ . $D_w$ the critic network with parameters $w$.}
 $mseMA \gets$ 0\;
 $ganMA \gets$ 0\;
 $\beta$ $\gets$ initGradBalance\;
  \For{number of training iterations}{
  	\For{$t$ = 0, ..., $n_{critic}$}{
   	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset\;
   update the discriminator by ascending its stochastic gradient:\\
   $g_w$ $\gets$ $\nabla _w$ $[\frac{1}{m}\frac{1}{\beta}$ $(\sum_{i=1}^{m} D_w(x^{(i)}) - \sum_{i=1}^{m} D_w(G_\theta(z^{(i)})))]$  \;
   $w$ $\gets$ $w$ + $\alpha$ $\cdot$ Adam($w$, $g_w$) \;
   $w$ $\gets$ clip($w$, -$c$, $c$)
   }
	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset\;
	$g_\theta$ $\gets$  $  \nabla _\theta$ $ [$ $\frac{1}{m}(\frac{1}{\beta}\sum_{i=1}^{m} D_w(G_\theta(z^{(i)})) + \sum_{i=1}^{m} MSE(x^{(i)}, G_\theta(z^{(i)})))]$ \;
	$\theta$ $\gets$ $\theta + \alpha$ $\cdot$ Adam($\theta$, $g_\theta$) \;
	
	$g_{gan}$ $\gets$ $\frac{1}{m}\frac{1}{\beta}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [D_w(G_\theta(z^{(i)})]$\;
	$g_{MSE}$ $\gets$ $ \frac{1}{m}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [MSE(x^{(i)}, G_\theta(z^{(i)}))]$\;
	$ganMA \gets ganMA \cdot \lambda + (1-\lambda) \cdot STD(g_{gan})$\;
	$mseMA \gets mseMA \cdot \lambda + (1-\lambda) \cdot STD(g_{MSE})$\;
	\uIf{ $ganMA > mseMA \cdot ratio $}{
	$\beta \gets \beta \cdot (1 + rate)$ \; 
	$ganMA \gets ganMA \cdot (1 - rate)$}
   }{
 }
 \caption{WGAN with adaptive gradient balancing, our proposed algorithm. In our experiments we used the defualt values $\alpha$ = 0.00005, initGradBalance = 10, $c$ = 0.01 \label{IR}, $\lambda$ = 0.99, $ratio$ = 10, $rate$ = 0.1.}
\end{algorithm*}
\fi


==> miccai/aside/egpaper_final.txt <==
\documentclass[10pt,twocolumn,letterpaper]{article}

\usepackage{iccv}
\usepackage{times}
\usepackage{epsfig}
\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage[normalem]{ulem}

% Include other packages here, before hyperref.


%itzik added me
% declare the path(s) where your graphic files are       
\graphicspath{{./png}}    
%\usepackage[]{algorithm2e}
\usepackage[ruled,vlined]{algorithm2e}
\let\conjugatet\overline

\usepackage{calrsfs}
\DeclareMathAlphabet{\pazocal}{OMS}{zplm}{m}{n}
\usepackage{amsmath,amssymb}
\DeclareMathOperator{\E}{\mathbb{E}}
\newcommand{\argmin}{\arg\!\min}

% If you comment hyperref and then uncomment it, you should delete
% egpaper.aux before re-running latex.  (Or just hit 'q' on the first latex
% run, let it finish, and you should be clear).
\usepackage[breaklinks=true,bookmarks=false]{hyperref}
  


\iccvfinalcopy % *** Uncomment this line for the final submission

\def\iccvPaperID{****} % *** Enter the ICCV Paper ID here
\def\httilde{\mbox{\tt\raisebox{-.5ex}{\symbol{126}}}}

% Pages are numbered in submission mode, and unnumbered in camera-ready
%\ificcvfinal\pagestyle{empty}\fi
\setcounter{page}{4321}




\begin{document}

%%%%%%%%% TITLE
\title{Enhancing Deep-Learning Based Sparse MRI Reconstruction Models\\ via Conditional GANs with Adaptive Gradient Balancing}

\author{Itzik Malkiel\\
GE Research\\
%Herzliya, Israel\\
% For a paper whose authors are all at the same institution,
% omit the following lines up until the closing ``}''.
% Additional authors and addresses can be added with ``\and'',
% just like the second author.
% To save space, use either the email address or home page, not both
\and
Sangtae Ahn\\
GE Research\\
%Niskayuna, NY, United States\\
\and
Valentina Taviani\\
GE Healthcare\\
%Menlo Park, CA, United States\\
\and
Anne Menini\\
GE Healthcare\\
%Menlo Park, CA, United States\\
\and
Lior Wolf\\
TAU\\
\and
Christopher J. Hardy\\
GE Research\\
%Niskayuna, NY, United States\\
}


\maketitle
%\thispagestyle{empty}


%%%%%%%%% ABSTRACT
\begin{abstract}
Generative Adversarial Networks (GAN) are known for their ability to generate high-quality images. However, GANs are known to suffer from instabilities during training, and when applied to smaller-sized datasets, can generate image artifacts, which can be especially problematic for medical imaging applications. 

Recent sparse  MRI reconstruction models have used Deep Neural Networks (DNN) to reconstruct relatively high-quality images from highly undersampled $k$-space data, enabling much faster MRI scanning. However, these techniques sometimes struggle to reconstruct sharp images that preserve fine detail while maintaining a natural appearance. 

In this work we leverage GANs to enhance the image quality of a deep-learning based sparse MRI reconstruction network. We use a Conditional Wasserstein Generative Adversarial Network (cWGAN) combined with a novel Adaptive Gradient Balancing (AGB) technique that stabilizes the training and minimizes the presence of artifacts, while maintaining a high-quality reconstruction that produces sharper images compared to non-GAN techniques.
\end{abstract}

%%%%%%%%% BODY TEXT
\section{Introduction}

Magnetic Resonance Imaging (MRI) uses powerful magnetic fields and radio waves to generate high-quality cross-sectional images of the human body, enabling doctors to search for abnormalities, make diagnoses, and better weigh treatment options. The MRI raw data are typically acquired by sequentially rastering through multiple traversals of Fourier space (also called $k$-space), and are then transformed into images via image reconstruction. While the reconstruction process is generally fast, data acquisition is inherently slow, and imaging times for a typical exam can easily exceed 30 minutes. This slow acquisition leads to low patient throughput, hurts patient comfort, increases the probability of motion artifacts, and imposes high exam costs.

One way to accelerate MR scanning is by undersampling $k$-space - reducing the number of $k$-space traversals by some factor R, thus accelerating the scan proportionately. However, this violates the Nyquist criterion, resulting in aliasing artifacts in the zero-filled reconstructed image (see Figure 1). Over the last two decades, a number of methods have been used to overcome this problem, including Parallel Imaging (PI) \cite{1sodickson1997simultaneous, 2pruessmann1999sense, 3griswold2002generalized}, Compressed Sensing (CS) \cite{4donoho2006compressed, 5lustig2007sparse}, and, most recently, machine-learning reconstruction \cite{6zhu2018image, 7lee2018deep, 8hammernik2018learning, 9schlemper2018deep}. In PI, data are simultaneously acquired from multiple radiofrequency receiver coils. Each coil exhibits a different spatial sensitivity profile, which is used to provide additional spatial encoding and thus remove aliasing. PI algorithms tend to fall into two categories: those that incorporate explicit measurements of the coil sensitivities  \cite{1sodickson1997simultaneous, 2pruessmann1999sense}, and “autocalibrating” techniques, which use local kernels in $k$-space to fill in the missing $k$-space points \cite{3griswold2002generalized}. PI methods break down for higher R values, resulting in residual aliasing and noise amplification in the reconstructed images. CS methods \cite{4donoho2006compressed, 5lustig2007sparse} operate by 1) employing nonuniform undersampling patterns to make the artifacts incoherent and 2) imposing sparsity in some transform domain, typically wavelets or total variation, during reconstruction. An iterative CS reconstruction algorithm typically balances sparsity in the transform domain against consistency with the acquired undersampled $k$-space data. A problem with current CS techniques is that the sparsifying transforms used to-date are too simple to fully capture anatomical image content, leading to reconstructions that appear unnaturally smooth and blocky. They also typically require manual tuning of hyperparameters, and require relatively long reconstruction times.

\begin{figure}[t]
\includegraphics[width=\linewidth]{figures/intro5.png}
  \centering
  \caption{Fully-sampled $k$-space multiplied by an acquisition sampling pattern with acceleration factor of 4, results in highly undersampled $k$-space (top right). Conventional reconstruction of the undersampled $k$-space using zero-filling generates a low-quality image with heavy artifacts that is completely non-diagnostic (bottom right). A non-accelerated acquisition that uses fully-sampled $k$-space results in high-quality image (bottom left). {\color{red} IS THE FOLLOWING SAID EXPLICITLY IN THE TEXT ITSELF AND IS IT JUSTIFIED IN THE TEXT} {\color{blue} it is presented in the results section}In this study, we focus on 2D data acquisition, which utilizes a 1D sampling pattern in the phase-encoding direction.}
    \label{fig:introFig}
\end{figure}

Most machine-learning approaches use Deep Neural Networks (DNN) to reconstruct MR images from undersampled $k$-space \cite{6zhu2018image,7lee2018deep,8hammernik2018learning,9schlemper2018deep}. Some of these models employ a fully data-driven approach \cite{6zhu2018image,7lee2018deep} while others apply a compressed-sensing framework \cite{8hammernik2018learning, 9schlemper2018deep} to learn a mapping from undersampled $k$-space data to approximated fully-sampled image, enabling shorter acquisitions, with the potential for significantly faster end-to-end exam times. 

Among the most promising deep learning (DL) techniques, an unrolled iterative network (also called cascading network) has emerged as a powerful method that has achieved state-of-the-art results \cite{8hammernik2018learning,9schlemper2018deep}. Inspired by compressed sensing, this technique uses a neural network composed of a sequence of iterations. The first iteration receives the input data and outputs to the next iteration and so on until the last iteration outputs the estimated fully-sampled image. All iterations have identical architecture, each including data-consistency and convolutional units, either applied sequentially or in parallel. The data-consistency units, embedded as operations inside the network, utilize the acquired $k$-space lines as a prior that keeps the network from drifting away from the acquired data, and the convolutional layers are trained to regularize the reconstruction, effectively generating a fully-sampled image from the undersampled image. Arranging the iterations into a linear sequence results in an unrolled iterative architecture that can be trained end-to-end to minimize some loss function, which in many cases relies solely on a pixel-wise distance. However, models with this type of loss are likely to produce overly-smooth images with relatively low perceptual quality.

As with other image generation problems such as super-resolution \cite{26kim2016deeply, 27dong2016image} and image inpainting \cite{28xie2012image}, using a naive pixel-wise distance for training DL-based sparse  MRI reconstruction models can result in image blurring and unrealistic appearance. In a clinical setting, avoidance of blurring can be crucial for proper diagnosis. More recently, GANs have emerged as a powerful technique for image generation, which can also be applied for enhancing image-to-image translation \cite{20isola2017image, 19wang2018high}, super-resolution \cite{22ledig2017photo, 23yang2017high} and image inpainting \cite{24yu2018free, 25iizuka2017globally, 26yu2018generative}. They have also recently been used for sparse MRI reconstruction \cite{12mardani2019deep,13yang2018dagan,14hammernik2018variational}. In this work, we harness the power of conditional GANs to enhance DL-based sparse  MRI reconstruction models and show their ability to reconstruct MR images with higher quality, as visually assessed by experienced MRI scientists. 

The main contributions of this paper are as follows:
\begin{itemize}
\item We propose and evaluate a conditional Wasserstein Generative Adversarial Network (cWGAN) applied for sparse  MRI reconstruction, in which both the generator and discriminator are conditioned using the acquired undersampled data.
\item We introduce a novel training algorithm called Adaptive Gradient Balancing (AGB) which extends WGAN training for multi-term loss objectives. We report the effectiveness of AGB for sparse  MRI reconstruction, and demonstrate its ability to improve image quality, accelerating and stabilizing our cWGAN training.
\item We provide an extensive comparison between different models and training techniques. In particular, we report qualitative and quantitative results of four different techniques – an unrolled iterative network, a WGAN based network, a cWGAN network and a cWGAN network trained with our AGB.
\item We propose and evaluate a novel Densely Connected Iterative Network (DCI-Net) for sparse  MRI reconstruction. Our architecture leverages a simple, yet powerful technique inspired by Dense-Nets \cite{10huang2017densely}, that improves the performance of our iterative network.
\item This is the first work to adopt Fréchet Inception Distance as a score metric for sparse  MRI reconstruction models. We use FID for early stopping of the GAN training and report its values on a hold-out test set.
\end{itemize}


\section{Related Work}

%Write one paragraph about - Classic approaches. Note that we have discussed it already in the introduction.
\iffalse
A paragraph about classic approaches. 
\fi

{\color{red} MISSING WORK SUCH AS PIX2PIX PIX2PIXHD. SEE WHAT THE DISCRIMINATOR OF PIX2PIX GETS AS INPUT ETC} {\color{blue} fixed}
%Recently, DL has emerged as a very powerful method that has achieved state-of-the-art results in various computer vision tasks [cite few]. 

Recent methods in image-to-image translation adopt the idea of conditional generative adversarial network \cite{17mirza2014conditional}, in which the generated data $g$ is conditioned by data $y$ that is being fed to both the generator and discriminator networks. Isola et al. \cite{19wang2018high}, uses a conditional generative adversarial network \cite{17mirza2014conditional} to learn a mapping from one domain of images to another, such as: converting a satellite photo into a map, converting a sketch into a photorealistic image, etc. Wang et al. \cite{20isola2017image} extended this work to generating high-resolution images.

There have recently appeared an increasing number of DL-based sparse MRI reconstruction models. Schlemper et al. \cite{9schlemper2018deep}, used a cascade of convolutional neural networks employing data-consistency layers and optimized to minimize a pixel-wise distance. Diamond et al. \cite{15diamond2017unrolled}, proposed a framework for integrating prior knowledge into deep learning architecture called unrolled optimization with deep priors (ODP). They presented a general method for solving inverse imaging problem and demonstrated their approach on sparse  MRI reconstruction. Zhu et al. \cite{6zhu2018image} introduced AUTOMAP, a neural network that learns a mapping between the sensor and the image domain. The Automap architecture is composed of fully connected layers followed by convolutional layers trained to optimize a pixel-wise objective. 

Hammernik et al. \cite{8hammernik2018learning,14hammernik2018variational}, proposed a variational network for solving MRI-sparse reconstruction. In \cite{8hammernik2018learning} they presented a variational network trained to minimize a pixel-wise loss, then in \cite{14hammernik2018variational} proposed a GAN-based variational to bear on the blurring artifacts and to improve the perceptual appearance of the reconstructed images. Mardani et al. \cite{12mardani2019deep} proposed a GAN-based model that uses a deep residual network as a generator and a discriminator network trained to optimize a mixture of pixel-wise loss and LSGAN loss \cite{16mao2017least}. 

Yang et al. \cite{13yang2018dagan} introduced DA-GAN, a GAN-based model trained to optimize a mixture of pixel-wise loss, perceptual loss and GAN loss. In contrast to the originally introduced cGAN technique \cite{17mirza2014conditional}, DA-GAN uses a partially conditioned architecture that conditions only the generator input without conditioning the discriminator input, which in this context, is similar to \cite{12mardani2019deep,14hammernik2018variational}. In addition, Yang et al. reported that a model that uses a pixel-wise loss and a GAN loss (without perceptual loss), generates unrealistic jagged artifacts.
%Note that I don't want to "attack" DA-GAN in the last two sentences, but we need to say that their architecture is only partially conditioned. We'll need to present them in a more positive way.

Our method differs from other DL based sparse reconstruction studies in employing a conditional architecture that conditions both the generator and the discriminator, as we found that applying a conditional discriminator architecture has a profound impact on model convergence and performance. In addition, our method is unique in its AGB training and DCI-Net generator architecture. The former improves performance and stabilizes the training and the later provides a simple yet effective technique for enhancing feature propagation and reuse in iterative networks. 

\section{Problem Formulation}
%Let $y \in \mathbb{C}^{H \times W}$ be a $k$-space signal of a 2D complex image of size $H \times W$. 
Let $k \in \mathbb{C}^{H \times W}$
%\begin{equation}
%\hat{y} = y + noise
%\end{equation} 
be the $k$-space signal acquired by an MRI scanner. For a single-coil receiver, an image $m \in \mathbb{C}^{H \times W}$ can be estimated by performing an inverse Fourier transform:
\begin{equation}
m=\mathcal{F}^{-1}(k).
\end{equation} 
In PI, an array of $N$ coils acquire $N$ different 2D $k$-space measurements of the same object
\begin{equation}
K = \left\{ k_i | k_i \in \mathbb{C}^{H \times W}, i = 1\dots N \right\}. %%%%TODO note this dot, it supposed to end the previous sentence. 
\end{equation}
Each coil $C_i$, positioned at a different location, is typically highly sensitive in one region of space. This position-dependent sensitivity can be represented by a complex-valued coil sensitivity map in real space,
\begin{equation}
S = \left\{ s_i | s_i \in \mathbb{C}^{H \times W}, i = 1\dots N \right\}.
\end{equation}

During reconstruction, the images from each coil are combined into a fully-sampled image 
\begin{equation}
m_f = \pazocal{R}\left(K,S\right)
\end{equation}
where $\pazocal{R}$ is a reconstruction function:
\begin{equation}
\pazocal{R}\left(K,S\right) = \sum\limits_{i=1}^N \conjugatet{s_i} \odot \mathcal{F}^{-1}(k_i)
\end{equation} 
and $\conjugatet{s_i}$ {\color{red}IS XXXXX}{\color{blue}-fixed} is the complex conjugate of the sensitivity map of coil $C_i$.

%{\color{green} I WOULD USE A DIFFERENT SYMBOL, SINCE P IS LATER USED TO DENOTE DISTRIBUTIONS}
To accelerate imaging, a binary sampling pattern $M$ (see Fig.~\ref{fig:introFig}) is used to undersample each coil's $k$-space signal for each slice. The undersampled $k$-space signal, denoted by $K_u$, can be written as
\begin{equation}
K_u = M \odot K.
\end{equation}
The undersampled zero-filled image  $m_z$ can be calculated by:
\begin{equation}
m_z = \pazocal{R}\left(K_u, M\right).
\end{equation} 
In our task, the goal is to find a reconstruction function $G^{*}$ that minimizes an expected loss function $\pazocal{L}$ over a population of scans:

%\mathcal{B}  \left( P \odot \hat{Y} , S \right) = \hat{m}
\begin{equation}
G^{*} = \arg\min_{G}\mathbb{E}_{\left(K,M,P\right)}\left[\pazocal{L}\left(G \left( K_u , M\right), m_f\right) \right] .
\end{equation}
For a given $G^*$, $K_u$ and $M$, we will denote by $m_g$ the generated image 
\begin{equation}
m_g := G^{*}\left(K_u,M\right)
\end{equation}
We discuss our loss function $\pazocal{L}$ in Section \ref{sec:Objective}.

\section{Method}

%Using learning approaches, we learn a sparse MRI reconstruction model that enables accelerated and high-quality MR image reconstructions from undersampled data. The model is being learnt from training samples, compose of pairs of full $k$-space data and matched undersampled $k$-space data (that can be calculated retrospectively). We use a DL-based model, where our generator network uses an iterative architecture, similarly to \cite{9schlemper2018deep, 8hammernik2018learning, 15diamond2017unrolled}. To train a model that preserve fine details and

%In order to reconstruct high quality images with high data fidelity and realistic appearance, 

Our method learns a DL-based sparse  MRI reconstruction model from training samples, each of which is a pair of a fully sampled $k$-space data and matched undersampled $k$-space data. We propose a conditional GAN architecture, which conditions the reconstruction using the  zero-filled image{\color{red} ONLY BY LOOKING AT FIG 2 I UNDERSTOOD WHAT IS acquired undersampled image. I THINK YOU MEAN THE ZERO FILLED IMAGE. NEED TO BE CLEAR AND SPECIFIC}{\color{blue}-fixed}. 

Specifically, our model is composed of generator and discriminator networks.  The generator reconstructs an image from an undersampled $k$-space dataset {\color{blue} should we call it data set or data?}. The discriminator receives a pair of input images: (i) a ground truth image $m_f$ or a generated (``fake'') reconstructed image of undersampled $k$-space and (ii) a zero-filled image $m_z$ (see Fig.~\ref{fig:cgan}). During training, the discriminator learns to distinguish between the fake pairs and the real pairs and the generator tries to fool the discriminator by generating accurate, realistic images.

{\color{red} TOO VERBOSE AND NOT SAYING MUCH. MAKE A CRISP ARGUMENT THAT DISCUSSES ZERO FILLED IMAGES} {\color{blue} is it better?}
%{\color{green} PLEASE REPHRASE TO BE LESS VAGUE - WHAT DOES for the entire spatial information MEAN? over the entire FOV?}
While it is possible to use a non-conditional GAN architecture, for such a model, the discriminator is only able to enforce general style properties learnt from the distribution of the fully sampled images $P_{mf}$. However, for a given $K_u$ it is not guaranteed that the generator would learn to reconstruct a realistic image $G(K_u)$ that perceptually matches its corresponding $m_z$. In other words, a non-conditional discriminator imposes texture and sharpness properties on the generated image $m_g$, without preserving a faithful perceptual appearance of $G(K_u)$. Instead, a conditional discriminator that sees both $m_z$ and $G(K_u)$ is able to give a more fine-grained estimation both for realistic appearance \textit{and for fidelity} of the reconstruction. 

%generator would learn to reconstruct a realistic image that perceptually matches the given undersampled image. In other words, a conditional discriminator can both estimate the realistic appearance of the image according to the population of the fully sampled images, and according to the given zero filled image. This ability leads to smarter discriminator, that 
%of the reconstruction, conditioned by the zero filled image (rather than givign an estimation that depends only on the general distribution of the fully sampled images).
%both the fidelity of the reconstruction and the realistic apperence of the reconstruction. 

%Compared to a non-conditinoal discriminator, a conditional discriminator can both estimate the realistic appearance and the accuracy of the reconstruction. This conditioning can be used as an other technique that enforces data fidelity. 
%Such a conditional architecture enables the discriminator to match the reconstructed image with its corresponding undersampled image, and to enforce data consistency on the spatial information. While it is possible to use a non-conditional GAN architecture, it is likely that for a given undersampled $k$-space data, the generator will reconstruct a fairly consistent image (due to minimizing a pixel-wise term or utilizing data-consistency layers), but since a non-conditional discriminator sees only the reconstructed images, it is not guaranteed that the generator would learn to reconstruct a realistic image that perceptually matches the given undersampled image. In other words, a non-conditional discriminator can only learn the general properties of the entire population of fully-sampled images, while a conditional discriminator is also able to estimate the accuracy and fidelity of the reconstruction. }

% I like the following idea, as it is probably a key invariant that explains the discrepancy between the convergence of WGAN and CWGAN in our task.
%The benefit of a conditional architecture is also apparent when training a reconstruction model that optimizes a multi-loss function incorporating a GAN loss and a pixel-wise loss, since, for a conditional architecture, a discriminator network can generate gradients that better correlate with the pixel-wise loss, thus stabilizing the training and improving convergence.



\begin{figure}[t]
\includegraphics[width=\linewidth]{figures/fig-CGAN2.png}
\centering
\caption{The generator receives undersampled $k$-space data as input and generates a matched estimated fully-sampled image. The generator loss function incorporates a weighted sum of a pixel-wise distance (MSE) and a GAN loss, and its architecture is based on an iterative network of 20 iterations, each containing data-consistency and regularization blocks with dense connections between iterations. The critic learns to estimate the EMD between “fake” pairs of zero-filled and generated images, and “real” pairs of zero-filled and fully-sampled images.}
\label{fig:cgan}
\end{figure}

\subsection{Objective} \label{sec:Objective}

%{\color{red} THERE ARE MANY WORK THAT MAP AN IMAGE TO AN IMAGE SO THERE IS NO NEED TO DISCUSS ALL OF THE GUASSIAN THING. JUST SAY WHAT YOU DO. SINCE YOU ALREADY HAVE THE DISCUSSIONG OF FIG2 ABOVE DON'T USE MANY WORS. USE FORMULAS. }
%{\sout{Originally, cGANs took random Gaussian noise z and a conditioning image $c$, encoded them into hidden features h and generated different types of images, such as shoes, facades, buildings, etc. We make a slight modification to this model to fit our task: our generator only receives undersampled zero-filled $k$-space as a conditioning input (i.e. we omit the noise input). The discriminator remains unchanged and receives pairs of generated images with conditioning zero-filled images. In other words,}} 

{\color{red} USE SAME TERMINOLOGY AS IN SEC 3}{\color{blue}fixed}
Our generator network learns a mapping from the distribution of undersampled $k$-space data $P_{ku}$ to the distribution of the fully sampled images $P_{mf}$, {\color{red} THE : NOTATION IS USED BETWEEN SPACES. HERE YOU MEAN SOEMTHING LIKE $y_{fi}=G(x_{uk})$ PUT SUCH EQUATIONS IN SEPARATE LINES}{\color{blue} fixed?}$G:P_{ku} \rightarrow P_{mf}$, and the discriminator maps the distribution of pairs of (1) zero-filled image and (2) fully sampled image or generated image, to real values, $D:\{P_{mz}, P_{mf}\} \rightarrow \rm I\!R$, where $P_{mz}$ is the distribution of the zero-filled images. 
%{\color{green} I CHANGED ALL $Pmf$ TO $Pm_f$ TO BE CONSISTENT WITH $Pm_z$}
%where  $P_{m_fg_f^i}$ is the union distribution of $P_{mf}$ and the distribution of the generated reconstructed images $P_{G(P_{ku})}$. 
%$P_{y_f^i} U P_{G(P_{ku})}$
%$P_{G(P_{ku})$ denotes the distribution of the generated reconstructed images. 

{\color{red} TRY TO USE SHORT PARAGRAPHS. HERE I OPENED A NEW PARAGRAPH}{\color{blue}got it! thanks!}Following the success of Wasserstein GAN (WGAN) \cite{29arjovsky2017wasserstein}, we use WGAN training to optimize our generator and discriminator (dubbed “critic” from now on - after \cite{29arjovsky2017wasserstein} {\color{red}WHY?}{\color{blue} BECAUSE the authors of WGAN call it critic. Their "discirminator" approximates EMD, whicn means that it doesn't discriminate any more... IS IT OK?}), and we utilize a weighted sum of Wasserstein loss and pixel-wise loss as an objective function. We also introduce, for the first time, a new technique for adaptively balancing the gradients of WGAN loss and pixel-wise loss, which stabilizes the training and leads to better performance.


Our conditional WGAN objective can be expressed as 
\begin{multline}
\pazocal{L}_{cWGAN}(G,D) = \E_{(m_z, m_f)}[D(m_z,m_f)] - \\ 
\E_{(m_z^k, K_u)}[D(m_z^k,G(K_u))] 
%$\E_{x\in A}$
\end{multline}
%{\color{green}THIS IS INCORRECT AS WRITTEN. $m_f$ IS NOT A ZERO-FILLED IMAGE. ALSO THE EQUATION HAD $mk_u^i$, NOT $mk_f^i$. SHOULDN'T k BE A SUBSCRIPT TO m HERE? AND WHY IS THIS THE ONLY TERM THAT HAS AN INDEX i?}
%{\color{green}NOTE $k_u$ was already defined in Eq 6, but with an upper-case K}
{\color{red}THESE LETTERS ARE USED ABOVE SO DEFINE THESE ABOVE}{\color{blue} I fixed the above text to use distributions. which means that now this is the first time I'm using these letters. Let me know if the notation is ugly or acceptable}where $K_u \in P_{ku}$ and $m_f \in P_{mf}$, and their corresponding undersampled zero-filled images are  $m_z^k$ and $m_z$ respectively. The generator $G$ and the critic $D$ are trained against each other. G tries to minimize the above objective, while $D$ tries to maximize it. This min-max problem can be written as:
\begin{equation}
\arg\min_G \max_D\pazocal{L}_{cWGAN}(G,D).
\end{equation}
In addition to the adversarial loss, we also add to the generative component of our GAN a pixel-wise content loss. We use an MSE loss that is calculated as: 
%consider changing y_{fi} to something else (maybe y^{fi})
\begin{equation}
\pazocal{L}_{MSE}(G) = \frac{1}{WH}\sum_{i=1}^{W}\sum_{j=1}^{H}((m_f)_{i,j}-G(K_u)_{i,j})^2.
\end{equation}
Where W and H are the width and height of the image $m_f$. The final generator loss $\pazocal{L}_{G}$ is a weighted sum of the above two loss functions 
\begin{equation}
\pazocal{L}_{G} = \arg\min_G \max_D\pazocal{L}_{cWGAN}(G,D) +\lambda\pazocal{L}_{MSE}(G).
\end{equation}
%TODO note we should mention that this pixelwise distance is computed on the magnitude images, and also tha that input to the critic network is magnitude images. In addition, make sure that it is Ok wit hthe notation.


%should I cite GradNorm paper? https://arxiv.org/abs/1711.02257
%they don't support GANs, they do a similar concept but technically different. They didn't get accepted to ICLR.
%However, they are out there, and their idea is similar. 
%I think we might need to mention them somewhere and to explain the differences
\subsection{Adaptive Gradient Balancing}
In traditional WGAN training, the critic network is used as a learnt loss function, which dynamically changes during training, and thus may generate gradients with variable norm. To stabilize the WGAN training and to avoid drifting away from the ground-truth spatial information, we further use Adaptive Gradient Balancing (AGB), an algorithm that continually balances the gradients of the pixel-wise loss function and the WGAN loss function. 

%keeps the GAN gradients below an adaptive threshold that is determined by the gradients of the MSE loss
{\color{red} MAKE THIS SQUATION BASED AND CLEARER} {\color{blue} fixed}In order to keep the gradients of both terms at the same level, and since the WGAN gradients tend to vary, we choose to adaptively upper-bound the WGAN gradients. Specifically, we define $\beta$ to be an adaptive weight that will be used to bound the WGAN loss gradients. We calculate two moving-average variables $ganMA$ and $mseMA$ corresponding to the WGAN loss and the pixel-wise loss respectively. These moving averages capture the standard deviation (STD) of the gradients calculated at every backward step on the generated image, with respect to  each one of the losses separately. At every training step, if
\begin{equation}
ganMA > mseMA \cdot ratio 
\end{equation}
for a predefined $ratio$ value, we update $ganMA$ and $\beta$ as follows:
\begin{flalign}
\begin{aligned}
&\beta \gets \beta \cdot (1 + rate) \\
&ganMA \gets ganMA \cdot (1 - rate) 
\end{aligned}
\end{flalign}
where $rate$ is a predefined decay rate. During training $\beta$ is used to carefully decay the WGAN loss gradients to roughly the same order of magnitude as those of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator's WGAN loss gradients and the discriminator loss gradients, we also decay the discriminator loss by the same $\beta$ factor (see Algorithm 1).  

%{\color{red} TOO EARLY TO DISCUSS EVALUATION}To evaluate the effectiveness of the cWGAN with AGB training, we compare our proposed model and training algorithm with (1) a cWGAN trained with the original WGAN training and (2) a traditional WGAN (without conditioning) trained with the original WGAN training. 

%{\color{red} THIS CAN BE A GOOD FIRST PARAGRAPH}During traditional WGAN training, the critic network is being used as a learnt loss function, which dynamically changes during training, and thus may generate gradients with variable norm. To stabilize the WGAN training and to avoid drifting away from the ground-truth spatial information, we further use an AGB that balances the gradients of the pixel-wise loss function and the WGAN loss function. 

{\color{red} MAKE THIS CLEAR AND A PARAGRAPH OF ITS OWN}{\color{blue} is it ok now?} Our AGB algorithm extends WGAN training and ensures one invariant during the entire training - the standard deviation of the WGAN loss gradients is upper-bounded by a factor of the standard deviation of the pixel-wise loss gradients. This invariant maintains the effectiveness of both loss terms, over the entire course of training. 

%Our AGB algorithm extends WGAN training, and by calculating moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training.

%By calculating the moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training. 

%(see Algorithm 1 {\color{red}THE TEXT NEEDS TO BE SELF CONTAINED. DO NOT SEND USERS TO LOOK AT YOUR PSUEDOCODE JUST AT THE END TELL THEM THAT THE METHOD IS LISTED IN ALG. 1}) and use it to carefully decay the WGAN loss gradients to an order of magnitude that is similar to the one of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator's WGAN loss gradients and the discriminator loss gradients, we also decay the discriminator loss by the same $\beta$ factor (see Algorithm 1).


%consider removing this sentence, or merging it with the above paragraph
%{\color{red} MOVE ABOVE TO BEGINNING OF SUBSECTION}By calculating the moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training. 

\begin{algorithm*}
 \KwData{ $\alpha$, the learning rate. $\beta$ the adaptive gradient balancing variable. $c$, the clipping parameter. $m$, the batch size. $n_{critic}$, the number of iterations of the critic per generator iteration. $G_\theta$ the generator network with parameters $\theta$ . $D_w$ the critic network with parameters $w$.}
 $mseMA \gets$ 0\;
 $ganMA \gets$ 0\;
 $\beta$ $\gets$ initGradBalance\;
  \For{number of training iterations}{
  	\For{$t$ = 0, ..., $n_{critic}$}{
   	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset \;
   update the discriminator by ascending its stochastic gradient:\;
   $g_w$ $\gets$ $\nabla _w$ $[\frac{1}{m}\frac{1}{\beta}$ $(\sum_{i=1}^{m} D_w(x^{(i)}) - \sum_{i=1}^{m} D_w(G_\theta(z^{(i)})))]$  \;
   $w$ $\gets$ $w$ + $\alpha$ $\cdot$ Adam($w$, $g_w$) \;
   $w$ $\gets$ clip($w$, -$c$, $c$)
   }
	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset \;
	$g_\theta$ $\gets$  $  \nabla _\theta$ $ [$ $\frac{1}{m}(\frac{1}{\beta}\sum_{i=1}^{m} D_w(G_\theta(z^{(i)})) + \sum_{i=1}^{m} MSE(x^{(i)}, G_\theta(z^{(i)})))]$ \;
	$\theta$ $\gets$ $\theta + \alpha$ $\cdot$ Adam($\theta$, $g_\theta$) \;
	
	$g_{gan}$ $\gets$ $\frac{1}{m}\frac{1}{\beta}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [D_w(G_\theta(z^{(i)})]$\;
	$g_{MSE}$ $\gets$ $ \frac{1}{m}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [MSE(x^{(i)}, G_\theta(z^{(i)}))]$\;
	$ganMA \gets ganMA \cdot \lambda + (1-\lambda) \cdot STD(g_{gan})$\;
	$mseMA \gets mseMA \cdot \lambda + (1-\lambda) \cdot STD(g_{MSE})$\;
	\uIf{ $ganMA > mseMA \cdot ratio $}{
	$\beta \gets \beta \cdot (1 + rate)$ \; 
	$ganMA \gets ganMA \cdot (1 - rate)$}
   }{
 }
 \caption{WGAN with adaptive gradient balancing, our proposed algorithm. In our experiments we used the defualt values $\alpha$ = 0.00005, initGradBalance = 10, $c$ = 0.01 \label{IR}, $\lambda$ = 0.99, $ratio$ = 10, $rate$ = 0.1.}
\end{algorithm*}


%TODO sort out the term regularization unit - make sure that if we use it, it is introduced in the main text. I'm not sure how common this term is and whether it is properly explained in the paper.
\subsection{Generator architecture}
%Note: the arithmetic inside each iteration and the data consistency unit were adopted from \cite{8hammernik2018learning}. We changed the convolutional unit to a more common architecture and we invented the dense connections between the iterations. All in all, there are few other works that share similar architecture. Our uniqueness here is the depth (we use 20 iterations where other use 5) and dense connections (that improves in extra 2-8 percentages of NMSE, and almost cost nothing in run time performance). We don't discuss run time performance in this study. 
%TODO make sure you discuss the data consistency layer - or cite 8hammernik2018learning
{\color{red} BREAK THE FOLLOWING TO PARAGRAPHS, USE EQUATIONS, DO NOT USE TERMS SUCH AS UNROLLED COMPRESSED SENDING WITHOUT CITATIONS AND MAKE THE PAPER SELF CONTAINED BY DESCRIBING EXACTLY WHAT IS EVERY TERM}
We propose a new generator architecture (Fig. \ref{fig:dci}), called Densely Connected Iterative Network (DCI-Net)[11]{\color{blue} should we cite the previous work that we presented as an abstract at ISMRM 2018? or we can just present the architecture here without citing (as the abstract is less than 4 pages...)?}{\color{red} I SUGGEST TO VERIFY THAT IT IS CONSIDERED NO PREV PUBLICATION AND DO NOT CITE}{\color{blue} not sure how to verify it. from 2008 ISMRM abstracts are available only to "Annual Meeting registrants". what do you think? }, based on an iterative convolutional network \cite{8hammernik2018learning,15diamond2017unrolled,9schlemper2018deep}{\color{blue} they have different names, but they all share similar architecture, we overlap with hamernik in the data consistency and arithmetic inside each iteration, but we don't overlap in the convolutional unit, our convolutinoal layers are not unique and similar to other studies... should I reach this resolution in the text?}, to bring further improvements in image quality for sparse MR image reconstruction. The key new developments are the use of (1) dense connections \cite{10huang2017densely} across all iterations, which strengthens feature propagation, making the network more robust, and (2) a relatively deep
architecture of over 60 convolutional layers, bringing increased capacity. Our generator receives M coils of undersampled $k$-space data at its input, and uses N = 20 iterations, each of which includes a data-consistency unit and a convolutional unit (Fig. \ref{fig:dci}B). Dense skip-layer connections between the output of each iteration and the following G iterations - where typically G = 5 - are represented as curved lines in Fig. \ref{fig:dci}A. This results in an input to each block composed of skip and direct connections concatenated to form a G+1 channel complex image. (The number of skip connections is ramped down in the final iterations until there is only one channel at the output of the network.) 

\subsubsection{Data-consistency unit}
Each data-consistency unit shades the input image with each coil sensitivity map, transforms the resulting images to $k$-space, imposes the sampling mask, calculates the difference relative to acquired $k$-space and returns them to the image domain, multiplied by a learned weight. By utilizing the acquired $k$-space data as a prior, the data-consistency units, embedded as operations inside the network, keeps the network from drifting away from the acquired data. For this use, the undersampled $k$-space data were also input directly into each iterative block of the network (Fig. 1A).

\subsubsection{Convolutional unit}
Each convolutional unit (Fig. \ref{fig:dci}C) has three sequences consisting of 5x5 convolution, bias, and leaky-ReLU layers. The output of the final iteration (Fig. 1A) is (1) compared to the fully sampled reference image to generate a pixel-wise loss function, using MSE, and (2) paired with its corresponding zero-filled image and fed into a critic network to evaluate WGAN loss. 

\subsection{Critic architecture}
{\color{red} DESCRIBE THE ADAPTATION AND EXPLAIN HOW IT RECEIVES 2 INPUTS AND WHAT ARE THE PATCHES}{\color{blue} is it clearer?}
For our critic architecture we use a convolutional “PatchGAN” \cite{18li2016precomputed}. The critic receives a two channel input composed of (1) $m_z$ and (2) $m_f$ or $G(K_u)$, and is able to penalizes structure at the scale of image patches, from both channels. The architecture incorporates four convolutional layers with a stride of 2, each followed by batch normalization and LeakyReLU. The last convolutional layer is flattened and then fed into a linear layer. This layer outputs a single value, which is used to calculate the critic’s WGAN loss. 

%%%%%%%%%%%%update to the new figure!
\begin{figure*}[t]
  \includegraphics[width=\linewidth]{figures/dci-net.png}
  \centering
  \caption{{\color{red}TRY TO HAVE IMAGES BIGGER, SUCH AS 2 COLUMNS}DCI-Net (A) consists of N unrolled iterative blocks, each with dense skip-layer connections (curved arrows) to subsequent blocks (only G=2 connections shown per block). Each iterative block (B) consists of data-consistency (DC) and regularization (Reg) units. The regularization units (C) comprise three sequences, each consisting of 5x5 convolution, bias, and leaky-ReLU activation. Here the first two sequences use 20 filters and the last sequence 1 filter. Reg operates on all G+1 connections, while DC operates only on direct connection. Images at all stages are complex - in practice, treated by creating real and imaginary channels (not shown).}
    \label{fig:dci}
\end{figure*}

{\color{red} THE DENSE LAYERS ARE NOT CEARLY PRESENTED AS A CONTRIBUTION IN THE METHOD SECTION} {\color{blue} fixed}

\section{Results}


%update to match the master_data + partial MKE
\paragraph{The Dataset}
Fully sampled multi-slice brain datasets (256x256 T1-FLAIR and T2-FLAIR, in axial, coronal, and sagittal orientations), along with separately acquired sensitivity maps, were acquired after informed consent from 12 healthy volunteers at 3T using an 8-channel receive array. 
%The data were retrospectively down-sampled using 12 central lines of $k$-space and a fixed pseudo-random sampling pattern outside the central region, resulting in a net undersampling factor of four. Complex coil-combined zero-filled reconstructions were used as input to the network. The undersampled $k$-space data were also input directly into each iterative block of the network (Fig. 1A) for use in the data-consistency units. The fully sampled $k$-space data were reconstructed to form reference images for comparison with the network output. 
In total, 1130 slices were collected, of which 948 were used to train the networks, 89 for validation and 93 for testing. In addition, during training, we also applied random horizontal flips and rotations (bounded to 20 degrees) to augment the training set.

\paragraph{Sampling Pattern}
{\color{red}THIS IS NOT CLEAR AT ALL} {\color{blue}will be fixed very soon}Our method is applied to accelerated multi-slice 2D scanning, where $k$-space is undersampled in the phase-encode direction using a 1D variable-density sampling (VDS) pattern whose density decreases linearly between the central and outer regions of $k$-space (with a net undersampling factor of four), but with the central 12 lines of $k$-space fully sampled (see Fig.~\ref{fig:introFig}). %Note that our metrhod is general and can support different factors and  sampling patterns 

\paragraph{Metrics}
{\color{red} I SEE THAT THIS SECTION IS STILL WORK IN PROGRESS. WRITE ME WHEN YOU'RE DONE. PRESENT THE TWO METRICS. PRESENT THE BASELINES. REFER TO TABLE The results are listed in Tab.~\ref{xxx}. TALK ABOUT CONCLUSIONS.}

{\color{red} MU AND SIGMA NOT DEFINED. YOU START WITH FID MOVE TO METHODS COMPARED AND THEN GO TO NMSE. THAT's A WEIRD ORDER}  {\color{blue}fixed}
Fréchet Inception Distance (FID) \cite{30heusel2017gans} is a similarity measure between two datasets that correlates well with human judgment of visual quality and is most often used to evaluate the quality of images generated by GANs. We utilize FID as a quality metric to evaluate the similarity between the set of our generated images and the corresponding fully-sampled images. FID relies on the Fréchet distance calculated from two Gaussians each fitted on feature vectors taken from a pre-trained Inception network, one for the generated images and one for the fully-sampled images:
%fix it, combined it with the above paragraph and remove it from figure 5
%\begin{equation}
\begin{multline}
FID(P_{mf},G(P_{ku})) = \left\|\mu_{\text{p}}-\mu_{g}\right\|_{2}^{2}+ \\ \operatorname{Tr}\left(\Sigma_{p} + \Sigma_{g}-2\left(\Sigma_{p}\Sigma_{g}\right) ^ {\frac{1}{2}} \right)
\end{multline}
%\end{equation}
where $\mu_{\text{p}}$, $\mu_{\text{g}}$ and $\Sigma_{p}$, $\Sigma_{g}$ are the mean and variance of the Gaussians fitted on the feature vectors of $P_{mf}$ and $G(P_{ku})$ respectively. To our knowledge, we are the first to utilize FID as a score metric for sparse MRI reconstruction models.

Normalized mean square error (NMSE) can be calculated between the generated images and the fully sampled images as follows:
\begin{equation}
\begin{aligned}
%NMSE(x, y) = \operatorname{MSE}(x,y)/\operatorname{MSE}(x, 0) = \frac{\|x-y\|_{2}^{2}}{\|x\|_{2}^{2}}
NMSE(m_f, m_g) =  \frac{\operatorname{MSE}(m_f,m_g)}{\operatorname{MSE}(m_g, 0)} = \frac{\|m_f-m_g\|_{2}^{2}}{\|m_f\|_{2}^{2}}
\end{aligned}
\end{equation}
where $\|\|_{2}^{2}$ is the squared Euclidean norm, and $m_f^v$, $m_g^v$ are the vciteectorized representation of $m_f$ and $m_g$. Similar to other pixel-wise distance metrics, one of the drawbacks of NMSE is that it tends to favor models that create perceptually overly smooth reconstructions. 


\paragraph{Comparing GANs Convergance}
%TODO ", as can be seen in Fig.~ ZZZ" think about adding a figure that presents the GAN gradients
To show the effectiveness of our method, we compared the convergence of our cWGAN-AGB model to (1) CWGAN and (2) WGAN, both trained using a traditional WGAN training (without AGB). During the training phase, FID and NMSE were evaluated on a hold-out validation set, for each epoch. As can be seen in Fig. \ref{fig:val-curve}, our proposed model converges better, with both scores decreasing significantly faster compared to other techniques. For a non-conditional architecture, during training, the critic network may generate gradients that, at times, might be completely uncorrelated with MSE loss. Such a relation between both losses may diminish the efficiency of the optimization algorithm. For the conditional architecture that uses a traditional WGAN with a fixed lambda, the model performance would be very sensitive to the lambda parameter used for weighting the MSE loss and the GAN loss. For such a WGAN training, although the gradients of the critic are bounded via clipping, the WGAN loss may generate gradients with variable norm, which during training with a non-optimal lambda, can hinder the effectiveness of the pixel-wise loss, even for an a-priori carefully selected lambda. Such a usage of fixed lambda between terms can lead to slow convergence and decreased performance, where one of the terms can grow to dominate the other, especially for GANs that rely on critic/discriminator models that are essentially a learnable loss functions.

\begin{figure*}[t]
\includegraphics[width=\linewidth]{figures/validation-per-poch2.png}
\centering
\caption{Our WGAN-AGB training. Adopting the training algorithm of WGAN, we calculate two moving-average variables for the SD of both pixel-wise and GAN loss gradients. Every training step, if the cumulative SD of the GAN gradients is greater than the cumulative SD of the pixel-wise gradients, we increase $\beta$ which carefully decays the GAN loss gradients to the same order of magnitude as those of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator’s GAN gradients and the discriminator’s gradients, we also decay the discriminator loss by the same factor.}
\label{fig:val-curve}
\end{figure*}

\paragraph{Model Selection}
In this study, we propose to use both NMSE and FID for model selection. Specifically, to select the best model for each experiment, we evaluated FID and NMSE on the validation set for each epoch (see Fig. \ref{fig:val-curve}). Then, we calculated the mean of both scores per experiment (starting from epoch 200), and normalized each series separately, by dividing with the corresponding mean. The epoch for which the model minimized the sum of normalized FID and normalized NMSE were selected for evaluation on the test set. 

%Although NMSE is widely used and sometimes reported as the primary score for measuring image reconstruction models, and since it relies on a pixel-wise distance, NMSE tends to favor models that create perceptually overly smooth reconstructions. In this study we chose to compare model according to their weighted sum of NMSE and FID ({\color{blue}how can we combine both in an elegant way? - continue,}).

\paragraph{Comparison Methods}
We compared (see Figs. \ref{fig:imageCompare}, \ref{fig:val-curve}) our CWGAN-AGB with three other models: 1) cWGAN, 2) WGAN, and 3) a baseline DCI-Net for sparse MRI reconstruction without any GAN technique. All models were evaluated with NMSE and FID on a hold-out test set. We found that (a) cWGAN and cWGAN-AGB have better SNR and fewer artifacts than WGAN, (b) cWGAN-AGB converges much faster than cWGAN and WGAN (see Fig.~\ref{fig:val-curve}) and performs better in both FID and NMSE measures (Tab.~\ref{table:quanitative-results}) and (c) although cWGAN-AGB has higher NMSE than the baseline model, it performs better in FID and yields sharper images with more fine details while maintaining a more natural image texture (see Fig.~\ref{fig:imageCompare}).


\begin{table}
\begin{center}
\begin{tabular}{|l|c|c|c|}
\hline
%TODO note the slash
%present lowest values in bold
Experiment \textbackslash Score & NMSE($10^{-3}$) & SSIM  & FID\\
\hline\hline
Baseline (DCI-Net) & \underline{3.12} & \underline{0.962} & 19.4\\
WGAN & 3.71 & \textbf{0.951} & 19.7\\
cWGAN & 3.61 & 0.948 & 19.9\\
cWGAN-AGB (proposed) & \textbf{3.39} & \textbf{0.951} & \textbf{18.7}\\
\hline
\end{tabular}
\end{center}
\caption{Evaluation on a holdout test set. Our proposed model outperforms other GAN based models according to both scores, and results in better FID compared to the baseline model. Although cWGAN-AGB exhibits slightly degraded NMSE performance compared to the baseline, it generates images with higher visual quality, while the baseline sometimes exhibits some blurring (see Fig. \ref{fig:imageCompare}). Note that our baseline model uses a similar generator architecture and was trained without any GAN technique, for roughly twice the number of epochs (compared to the GAN models). {\color{red} THIS TABLE IS AMBIGUOUS}{\color{blue} maybe we should compare here only the GAN based models? note that the baseline performance appears also in the ablation table.  }  }  
\label{table:quanitative-results}
\end{table}

\begin{figure*}[t]
\includegraphics[width=\linewidth]{figures/qualitative-results.png}
% \includegraphics{qualitative-results.png}
\centering
\caption{A representative example with ROIs showing the reconstruction of all models side-by-side: a) cWGAN-AGB; b) ground-truth (fully-sampled) image; c) zero-filled image; d) baseline generator network; e) WGAN; f) cWGAN. cWGAN and cWGAN-AGB have better SNR and fewer artifacts than WGAN. cWGAN-AGB yields
sharper images with more fine details while maintaining a more natural appearance. The baseline model sometimes exhibits some blurring.}
\label{fig:imageCompare}
\end{figure*}



%%%%%make sure it is informative enough, and try to emphasize that it was a "blind test", in a way that the judge didn't know whether it's a GAn model, baseline model or full scan
% and during scoring the scientists didn't know which model created each study case
%how can I improve the flow of this paragraph?
\paragraph{Visual Scoring}
To assess the perceptual quality of the resulting images we also report a visual scoring conducted by a group of four experienced MRI scientists. The scientists ranked the same test set of studies three times, for the proposed method (CWGAN-AGB), the baseline method (a DCI-Net trained without any GAN technique), and for the fully sampled images. During the scoring, the scientists were asked to rank the studies without knowing for which set they belong. The studies were taken from a cohort of seven healthy volunteers. Each study contained a full brain scan comprising 25-43 slices. For each study, image sharpness, signal-to-noise ratio (SNR), contrast, artifacts and overall image quality (IQ) were reported, with scores from 1 to 5 indicating poor to excellent, see Tab. \ref{table:blind-test}. 


\begin{table*}
\begin{center}
\begin{tabular}{|l|c|c|c|c|c|c|}
\hline
%TODO is it OK to use bold for the 2nd palces (as the first row is the ground truth...)?
Images & Sharpness & SNR & Contrast & Artifacts & Overall IQ\\
\hline\hline
Full scan & 5.0 & 3.3 & 4.0 & 4.0 & 4.5 \\
Baseline (DCI-Net) & 2.3 & \textbf{4.5} & 4.0 & 3.8 & 2.3 \\
cWGAN-AGB (proposed) & \textbf{3.8} & 3.8 & 4.0 & 3.8 & \textbf{3.5} \\
\hline
\end{tabular}
\end{center}
\caption{Mean of sharpness, SNR, contrast, artifacts and overall IQ scored by MRI experts for our proposed GAN method, a baseline DCI-Net and the fully-sampled images. Scores from 1 to 5 indicate poor to excellent.).}
\label{table:blind-test}
\end{table*}

{\color{red} NEED TO HAVE ABLATION WITHOUT THE DENSE LAYERS} {\color{blue} fixed}
\paragraph{Ablation Study} %should we claim for "longer" unrolled architecture?
We farther provide an ablation study, demonstrating the effectiveness of our key new  architecture developments: (1) dense connections \cite{10huang2017densely} across all iterations, which strengthens feature propagation, making the network more robust, and (2) a relatively deep architecture of 20 iterations, composing more than 60 convolutional layers, which brings an increased capacity. We compared our generator to (1) a similar network without dense connections and (2) a 5-iteration based network with similar amount of learnt parameters. We have found that employing dense connections significantly improved accuracy, and the use of the deeper network produced 16\% lower mean NMSE than a shallower network that had a similar number of learned parameters.


%%%% build the table
\begin{table*}  %should it be declared with [t]?
\begin{center}
\begin{tabular}{|l|c|c|c|}
\hline
& NMSE($10^{-3}$) & SSIM & FID \\
\hline\hline
DCI-Net (5I-G5-K160) & 4.3 & 0.95 & \\ % update to the latest 
DCI-Net (20I-G1-K40, no dense) & 3.2 & 0.97 & \\ % update to the latest 
DCI-Net (20I-G5-K40, proposed)   & \textbf{3.12} & \textbf{0.98} & \\ 
%TODO add FID! and PSNR?
\hline
\end{tabular}
\end{center}
\caption{Quantitative comparison of image quality for our proposed DCI-net, a 5 iterations DCI-net with x4 number of filters for each convolution, a DCI-Net without the dense connections, expressed as NMSE (normalized mean-square error), SSIM (structural similarity index) and FID relative to fully sampled reference image. Our proposed generator uses 20 iterations (20I), a growth rate of 5 (G5) and 40 kernels for each convolution (40K). All 3 models have similar amount of weights. Numbers are mean values from a test set of 215 images. } %TODO make sure that the caption explain elegantly the format I-G-K above.
\label{table:comprison-to-classic-methods}
\end{table*}

\paragraph{Comparison with Other Methods}

%%%%%fix the 16% to match the latest experiments
For the sake of completeness, we provide a qualitative comparison for our generator architecture trained without a critic network, solely optimizing MSE loss. We compare our generator performance to compressed sensing methods using wavelets or Total Variation (TV) and to Autocalibrating Reconstruction for Cartesian imaging (ARC) [cite]. Table X gives a comparison of mean NMSE and SSIM for the various methods, as well as zero-filled images, from the test set. It can be seen that the DCI-Net produces significantly more accurate reconstructions than the other methods. 

\begin{table}  %should it be declared with [t]?
\begin{center}
\begin{tabular}{|l|c|c|}
\hline
%TODO note the slash
%present lowest values in bold
& NMSE($10^{-3}$) & SSIM \\
%& ZF & Wavelets & TV & ARC & DCI-Net-5I-G5 & DCI-Net-20I-G1  & DCI-Net-20I-G5 \\
\hline\hline
ZF & 115 & 0.67 \\
Wavelets & 18.7 & 0.85 \\
TV & 14.1 & 0.89 \\
ARC & 18.9 & 0.82\\
CWGAN-AGB (proposed)   & \textbf{3.39} & \textbf{0.95}\\ %TODO update to the accurate numbers
\hline
\end{tabular}
\end{center}
\caption{Quantitative comparison of image quality of our proposed method with ZF (zero-filled input image), and images reconstructed using wavelets, TV (total variation) and ARC, expressed as NMSE (normalized mean-square error) and SSIM (structural similarity index) relative to fully sampled reference image. Numbers are mean values from a test set of 215 images. } 
\label{table:comprison-to-classic-methods}
\end{table}

%consider adding a qualitative comparison to classic methods - we have it, but I'm not sure if it is needed

%TODO decide if we need to add an implementation paragraph. a paragraph about the training details, LR, ADAM, Batch size, etc... what would be interesting here? keep in mind that we can't publish the code or the dataset


\paragraph{Implementation Details}
Adam optimizer is used with a learning rate of 5x$10^{-4}$. Training is performed with TensorFlow interface on a NVIDIA Titan X Pascal GPU, 12GB RAM. 
For the traditional GAN training, $\lambda$ is initialized to 100, and a hyper parameter search was conducted on the values 10, 100, 1000. For the proposed model with AGB training, $\beta$ is initialized to 10 and increased during training to value of 342. All models performed 600 epochs in ~2 weeks of training, and the inference run time is 100ms per slice.
% I can add a fraph for the beta.


\section{Discussion}
In this work we have designed, trained and tested a sparse  MRI reconstruction model that uses a conditional GAN architecture and a novel GAN training procedure. By leveraging GANs to their fullest, the method generates sharper images with more fine detail and natural appearance than would otherwise be possible. We have also used dense connections to improve the performance of our unrolled iterative generator network. In addition to the training technique and architecture, we have reported the use of FID for network evaluation and have shown its correlation with visual scoring by experienced MR scientists. 

%fix the next paragraph?
Under the context of sparse  MRI reconstruction, a GAN based model can raise a concern about hallucination, where the model synthesis a non-fidelity or unrealistic image details, which can be problematic for proper diagnostic. In this study, we found that our method does not suffer from hallucination, as visually assessed by experienced MRI scientists. This may be due to the usage of (1) a pixel-wise loss term, that prioritizes reconstruction accuracy, (2) data consistency {\color{red} DID NOT SEE THIS MENTIONED BEFORE}{\color{blue} added as a subsection, and will be added to the DCI-Net figure soon} layers embedded inside the network and 3) a conditional GAN training that allows the critic to penalize low-fidelity reconstruction. 

Our proposed cWGAN-AGB model has three advantages over a conventional GAN: (1) A critic that receives both the {\color{red}NOT EXACTLY} input image and the reconstructed image can enforce higher data fidelity compared to a non-conditional GAN architecture; (2) {\color{red} THIS IS MORE OF  RESULT THAN A PROPERTY} Its training leads to perceptually better appearance of the reconstructed images; and 3) It stabilizes training and leads to better convergence. Moreover, we believe our AGB training can be beneficial for any GAN-based model employing a multi-term loss objective {\color{red} FOR ICCV IT IS UP TO YOU TO SHOW THIS}. This study attests to the potential of such DL-based sparse reconstruction models to be translated to the real clinical environment.



%\clearpage %itzik added me

{\small
\bibliographystyle{ieee}
\bibliography{egbib}
}

\end{document}


==> miccai/aside/egpaper_for_review.txt <==
\documentclass[10pt,twocolumn,letterpaper]{article}

\usepackage{iccv}
\usepackage{times}
\usepackage{epsfig}
\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amssymb}

% Include other packages here, before hyperref.

% If you comment hyperref and then uncomment it, you should delete
% egpaper.aux before re-running latex.  (Or just hit 'q' on the first latex
% run, let it finish, and you should be clear).
\usepackage[pagebackref=true,breaklinks=true,letterpaper=true,colorlinks,bookmarks=false]{hyperref}

% \iccvfinalcopy % *** Uncomment this line for the final submission

\def\iccvPaperID{****} % *** Enter the ICCV Paper ID here
\def\httilde{\mbox{\tt\raisebox{-.5ex}{\symbol{126}}}}

% Pages are numbered in submission mode, and unnumbered in camera-ready
\ificcvfinal\pagestyle{empty}\fi
\begin{document}

%%%%%%%%% TITLE
\title{\LaTeX\ Author Guidelines for ICCV Proceedings}

\author{First Author\\
Institution1\\
Institution1 address\\
{\tt\small firstauthor@i1.org}
% For a paper whose authors are all at the same institution,
% omit the following lines up until the closing ``}''.
% Additional authors and addresses can be added with ``\and'',
% just like the second author.
% To save space, use either the email address or home page, not both
\and
Second Author\\
Institution2\\
First line of institution2 address\\
{\tt\small secondauthor@i2.org}
}

\maketitle
%\thispagestyle{empty}


%%%%%%%%% ABSTRACT
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, at the top
   of the left-hand column, below the author and affiliation
   information. Use the word ``Abstract'' as the title, in 12-point
   Times, boldface type, centered relative to the column, initially
   capitalized. The abstract is to be in 10-point, single-spaced type.
   Leave two blank lines after the Abstract, then begin the main text.
   Look at previous ICCV abstracts to get a feel for style and length.
\end{abstract}

%%%%%%%%% BODY TEXT
\section{Introduction}

Please follow the steps outlined below when submitting your manuscript to
the IEEE Computer Society Press.  This style guide now has several
important modifications (for example, you are no longer warned against the
use of sticky tape to attach your artwork to the paper), so all authors
should read this new version.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

\subsection{Dual submission}

Please refer to the author guidelines on the ICCV 2019 web page for a
discussion of the policy on dual submissions.

\subsection{Paper length}
Papers, excluding the references section,
must be no longer than eight pages in length. The references section
will not be included in the page count, and there is no limit on the
length of the references section. For example, a paper of eight pages
with two pages of references would have a total length of 10 pages.

Overlength papers will simply not be reviewed.  This includes papers
where the margins and formatting are deemed to have been significantly
altered from those laid down by this style guide.  Note that this
\LaTeX\ guide already sets figure captions and references in a smaller font.
The reason such papers will not be reviewed is that there is no provision for
supervised revisions of manuscripts.  The reviewing process cannot determine
the suitability of the paper for presentation in eight pages if it is
reviewed in eleven.  

%-------------------------------------------------------------------------
\subsection{The ruler}
The \LaTeX\ style defines a printed ruler which should be present in the
version submitted for review.  The ruler is provided in order that
reviewers may comment on particular lines in the paper without
circumlocution.  If you are preparing a document using a non-\LaTeX\
document preparation system, please arrange for an equivalent ruler to
appear on the final output pages.  The presence or absence of the ruler
should not change the appearance of any other content on the page.  The
camera ready copy should not contain a ruler. (\LaTeX\ users may uncomment
the \verb'\iccvfinalcopy' command in the document preamble.)  Reviewers:
note that the ruler measurements do not align well with lines in the paper
--- this turns out to be very difficult to do well when the paper contains
many figures and equations, and, when done, looks ugly.  Just use fractional
references (e.g.\ this line is $095.5$), although in most cases one would
expect that the approximate location will be adequate.

\subsection{Mathematics}

Please number all of your sections and displayed equations.  It is
important for readers to be able to refer to any particular equation.  Just
because you didn't refer to it in the text doesn't mean some future reader
might not need to refer to it.  It is cumbersome to have to use
circumlocutions like ``the equation second from the top of page 3 column
1''.  (Note that the ruler will not be present in the final copy, so is not
an alternative to equation numbers).  All authors will benefit from reading
Mermin's description of how to write mathematics:
\url{http://www.pamitc.org/documents/mermin.pdf}.


\subsection{Blind review}

Many authors misunderstand the concept of anonymizing for blind
review.  Blind review does not mean that one must remove
citations to one's own work---in fact it is often impossible to
review a paper unless the previous citations are known and
available.

Blind review means that you do not use the words ``my'' or ``our''
when citing previous work.  That is all.  (But see below for
techreports.)

Saying ``this builds on the work of Lucy Smith [1]'' does not say
that you are Lucy Smith; it says that you are building on her
work.  If you are Smith and Jones, do not say ``as we show in
[7]'', say ``as Smith and Jones show in [7]'' and at the end of the
paper, include reference 7 as you would any other cited work.

An example of a bad paper just asking to be rejected:
\begin{quote}
\begin{center}
    An analysis of the frobnicatable foo filter.
\end{center}

   In this paper we present a performance analysis of our
   previous paper [1], and show it to be inferior to all
   previously known methods.  Why the previous paper was
   accepted without this analysis is beyond me.

   [1] Removed for blind review
\end{quote}


An example of an acceptable paper:

\begin{quote}
\begin{center}
     An analysis of the frobnicatable foo filter.
\end{center}

   In this paper we present a performance analysis of the
   paper of Smith \etal [1], and show it to be inferior to
   all previously known methods.  Why the previous paper
   was accepted without this analysis is beyond me.

   [1] Smith, L and Jones, C. ``The frobnicatable foo
   filter, a fundamental contribution to human knowledge''.
   Nature 381(12), 1-213.
\end{quote}

If you are making a submission to another conference at the same time,
which covers similar or overlapping material, you may need to refer to that
submission in order to explain the differences, just as you would if you
had previously published related work.  In such cases, include the
anonymized parallel submission~\cite{Authors14} as additional material and
cite it as
\begin{quote}
[1] Authors. ``The frobnicatable foo filter'', F\&G 2014 Submission ID 324,
Supplied as additional material {\tt fg324.pdf}.
\end{quote}

Finally, you may feel you need to tell the reader that more details can be
found elsewhere, and refer them to a technical report.  For conference
submissions, the paper must stand on its own, and not {\em require} the
reviewer to go to a techreport for further details.  Thus, you may say in
the body of the paper ``further details may be found
in~\cite{Authors14b}''.  Then submit the techreport as additional material.
Again, you may not assume the reviewers will read this material.

Sometimes your paper is about a problem which you tested using a tool which
is widely known to be restricted to a single institution.  For example,
let's say it's 1969, you have solved a key problem on the Apollo lander,
and you believe that the ICCV70 audience would like to hear about your
solution.  The work is a development of your celebrated 1968 paper entitled
``Zero-g frobnication: How being the only people in the world with access to
the Apollo lander source code makes us a wow at parties'', by Zeus \etal.

You can handle this paper like any other.  Don't write ``We show how to
improve our previous work [Anonymous, 1968].  This time we tested the
algorithm on a lunar lander [name of lander removed for blind review]''.
That would be silly, and would immediately identify the authors. Instead
write the following:
\begin{quotation}
\noindent
   We describe a system for zero-g frobnication.  This
   system is new because it handles the following cases:
   A, B.  Previous systems [Zeus et al. 1968] didn't
   handle case B properly.  Ours handles it by including
   a foo term in the bar integral.

   ...

   The proposed system was integrated with the Apollo
   lunar lander, and went all the way to the moon, don't
   you know.  It displayed the following behaviours
   which show how well we solved cases A and B: ...
\end{quotation}
As you can see, the above text follows standard scientific convention,
reads better than the first version, and does not explicitly name you as
the authors.  A reviewer might think it likely that the new paper was
written by Zeus \etal, but cannot make any decision based on that guess.
He or she would have to be sure that no other authors could have been
contracted to solve problem B.

\noindent
FAQ\medskip\\
{\bf Q:} Are acknowledgements OK?\\
{\bf A:} No.  Leave them for the final copy.\medskip\\
{\bf Q:} How do I cite my results reported in open challenges?
{\bf A:} To conform with the double blind review policy, you can report results of other challenge participants together with your results in your paper. For your results, however, you should not identify yourself and should not mention your participation in the challenge. Instead present your results referring to the method proposed in your paper and draw conclusions based on the experimental comparison to other results.\medskip\\


\begin{figure}[t]
\begin{center}
\fbox{\rule{0pt}{2in} \rule{0.9\linewidth}{0pt}}
   %\includegraphics[width=0.8\linewidth]{egfigure.eps}
\end{center}
   \caption{Example of caption.  It is set in Roman so that mathematics
   (always set in Roman: $B \sin A = A \sin B$) may be included without an
   ugly clash.}
\label{fig:long}
\label{fig:onecol}
\end{figure}

\subsection{Miscellaneous}

\noindent
Compare the following:\\
\begin{tabular}{ll}
 \verb'$conf_a$' &  $conf_a$ \\
 \verb'$\mathit{conf}_a$' & $\mathit{conf}_a$
\end{tabular}\\
See The \TeX book, p165.

The space after \eg, meaning ``for example'', should not be a
sentence-ending space. So \eg is correct, {\em e.g.} is not.  The provided
\verb'\eg' macro takes care of this.

When citing a multi-author paper, you may save space by using ``et alia'',
shortened to ``\etal'' (not ``{\em et.\ al.}'' as ``{\em et}'' is a complete word.)
However, use it only when there are three or more authors.  Thus, the
following is correct: ``
   Frobnication has been trendy lately.
   It was introduced by Alpher~\cite{Alpher02}, and subsequently developed by
   Alpher and Fotheringham-Smythe~\cite{Alpher03}, and Alpher \etal~\cite{Alpher04}.''

This is incorrect: ``... subsequently developed by Alpher \etal~\cite{Alpher03} ...''
because reference~\cite{Alpher03} has just two authors.  If you use the
\verb'\etal' macro provided, then you need not worry about double periods
when used at the end of a sentence as in Alpher \etal.

For this citation style, keep multiple citations in numerical (not
chronological) order, so prefer \cite{Alpher03,Alpher02,Authors14} to
\cite{Alpher02,Alpher03,Authors14}.


\begin{figure*}
\begin{center}
\fbox{\rule{0pt}{2in} \rule{.9\linewidth}{0pt}}
\end{center}
   \caption{Example of a short caption, which should be centered.}
\label{fig:short}
\end{figure*}

%------------------------------------------------------------------------
\section{Formatting your paper}

All text must be in a two-column format. The total allowable width of the
text area is $6\frac78$ inches (17.5 cm) wide by $8\frac78$ inches (22.54
cm) high. Columns are to be $3\frac14$ inches (8.25 cm) wide, with a
$\frac{5}{16}$ inch (0.8 cm) space between them. The main title (on the
first page) should begin 1.0 inch (2.54 cm) from the top edge of the
page. The second and following pages should begin 1.0 inch (2.54 cm) from
the top edge. On all pages, the bottom margin should be 1-1/8 inches (2.86
cm) from the bottom edge of the page for $8.5 \times 11$-inch paper; for A4
paper, approximately 1-5/8 inches (4.13 cm) from the bottom edge of the
page.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts, must be kept
within a print area 6-7/8 inches (17.5 cm) wide by 8-7/8 inches (22.54 cm)
high.



%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If neither is
available on your word processor, please use the font closest in
appearance to Times to which you have access.

MAIN TITLE. Center the title 1-3/8 inches (3.49 cm) from the top edge of
the first page. The title should be in Times 14-point, boldface type.
Capitalize the first letter of nouns, pronouns, verbs, adjectives, and
adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title
and printed in Times 12-point, non-boldface type. This information is to
be followed by two blank lines.

The ABSTRACT and MAIN TEXT are to be in a two-column format.

MAIN TEXT. Type main text in 10-point Times, single-spaced. Do NOT use
double-spacing. All paragraphs should be indented 1 pica (approx. 1/6
inch or 0.422 cm). Make sure your text is fully justified---that is,
flush left and flush right. Please do not place any additional blank
lines between paragraphs.

Figure and table captions should be 9-point Roman type as in
Figures~\ref{fig:onecol} and~\ref{fig:short}.  Short captions should be centred.

\noindent Callouts should be 9-point Helvetica, non-boldface type.
Initially capitalize only the first word of section titles and first-,
second-, and third-order headings.

FIRST-ORDER HEADINGS. (For example, {\large \bf 1. Introduction})
should be Times 12-point boldface, initially capitalized, flush left,
with one blank line before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, { \bf 1.1. Database elements})
should be Times 11-point boldface, initially capitalized, flush left,
with one blank line before, and one after. If you require a third-order
heading (we discourage it), use 10-point Times, boldface, initially
capitalized, flush left, preceded by one blank line, followed by a period
and your text on the same line.

%-------------------------------------------------------------------------
\subsection{Footnotes}

Please use footnotes\footnote {This is what a footnote looks like.  It
often distracts the reader from the main flow of the argument.} sparingly.
Indeed, try to avoid footnotes altogether and include necessary peripheral
observations in
the text (within parentheses, if you prefer, as in this sentence).  If you
wish to use a footnote, place it at the bottom of the column on the page on
which it is referenced. Use Times 8-point type, single-spaced.


%-------------------------------------------------------------------------
\subsection{References}

List and number all bibliographical references in 9-point Times,
single-spaced, at the end of your paper. When referenced in the text,
enclose the citation number in square brackets, for
example~\cite{Authors14}.  Where appropriate, include the name(s) of
editors of referenced books.

\begin{table}
\begin{center}
\begin{tabular}{|l|c|}
\hline
Method & Frobnability \\
\hline\hline
Theirs & Frumpy \\
Yours & Frobbly \\
Ours & Makes one's heart Frob\\
\hline
\end{tabular}
\end{center}
\caption{Results.   Ours is better.}
\end{table}

%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.  Please ensure that any point you wish to
make is resolvable in a printed copy of the paper.  Resize fonts in figures
to match the font in the body text, and choose line widths which render
effectively in print.  Many readers (and reviewers), even of an electronic
copy, will choose to print your paper in order to read it.  You cannot
insist that they do otherwise, and therefore must not assume that they can
zoom in to see tiny details on a graphic.

When placing figures in \LaTeX, it's almost always best to use
\verb+\includegraphics+, and to specify the  figure width as a multiple of
the line width as in the example below
{\small\begin{verbatim}
   \usepackage[dvips]{graphicx} ...
   \includegraphics[width=0.8\linewidth]
                   {myfile.eps}
\end{verbatim}
}


%-------------------------------------------------------------------------
\subsection{Color}

Please refer to the author guidelines on the ICCV 2019 web page for a discussion
of the use of color in your document.

%------------------------------------------------------------------------
\section{Final copy}

You must include your signed IEEE copyright release form when you submit
your finished paper. We MUST have this form before your paper can be
published in the proceedings.

{\small
\bibliographystyle{ieee}
\bibliography{egbib}
}

\end{document}


==> miccai/aside/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> miccai/aside/samplepaper.txt <==
% This is samplepaper.tex, a sample chapter demonstrating the
% LLNCS macro package for Springer Computer Science proceedings;
% Version 2.20 of 2017/10/04
%
\documentclass[runningheads]{llncs}
%
\usepackage{graphicx}
% Used for displaying a sample figure. If possible, figure files should
% be included in EPS format.
%
% If you use the hyperref package, please uncomment the following line
% to display URLs in blue roman font according to Springer's eBook style:
% \renewcommand\UrlFont{\color{blue}\rmfamily}

%%%TODO NOTE ITZIK ADDED THE FOLLOWING BLOCK:
\usepackage{xcolor} 
\usepackage{amsmath}
\usepackage{amssymb}
\DeclareMathOperator{\E}{\mathbb{E}}
%\newcommand{\argmin}{\arg\!\min}
\usepackage[ruled,vlined]{algorithm2e}
\let\conjugatet\overline
%\usepackage{calrsfs}
\DeclareMathAlphabet{\pazocal}{OMS}{zplm}{m}{n}




\begin{document}
%
\title{Enhancing Deep-Learning Based Sparse MRI Reconstruction Models via Conditional GANs with Adaptive Gradient Balancing}
%
%\titlerunning{Abbreviated paper title}
% If the paper title is too long for the running head, you can set
% an abbreviated paper title here
%

\author{Itzik Malkiel\inst{1,2} \and
Sangtae Ahn\inst{1} \and
Valentina Taviani\inst{3} \and
Anne Menini\inst{3} \and
Lior Wolf\inst{2} \and
Christopher J. Hardy\inst{1}}
%
\authorrunning{I. Malkiel et al.}
% First names are abbreviated in the running head.
% If there are more than two authors, 'et al.' is used.
%
\institute{GE Research \and The Blavatnik School of Computer Science, Tel Aviv University, Israel \and GE Healthcare} %
\maketitle              % typeset the header of the contribution
%
\begin{abstract}
%Generative Adversarial Networks (GAN) are known for their ability to generate high-quality images. However, GANs are known to suffer from instabilities during training, and when applied to smaller-sized datasets, can generate image artifacts, which can be especially problematic for medical imaging applications. 

Recent sparse  MRI reconstruction models have used Deep Neural Networks (DNN) to reconstruct relatively high-quality images from highly undersampled $k$-space data, enabling much faster MRI scanning. However, these techniques sometimes struggle to reconstruct sharp images that preserve fine detail while maintaining a natural appearance. 

In this work we leverage GANs to enhance the image quality of a deep-learning based sparse MRI reconstruction network. We use a Conditional Wasserstein Generative Adversarial Network (cWGAN) combined with a novel Adaptive Gradient Balancing (AGB) technique that stabilizes the training and minimizes the presence of artifacts, while maintaining a high-quality reconstruction that produces sharper images compared to non-GAN techniques.

\keywords{First keyword  \and Second keyword \and Another keyword.} 
\end{abstract}
%
%
%

\section{Introduction}

Magnetic Resonance Imaging (MRI) uses powerful magnetic fields and radio waves to generate high-quality cross-sectional images of the human body, enabling doctors to search for abnormalities, make diagnoses, and better weigh treatment options. The MRI raw data are typically acquired by sequentially rastering through multiple traversals of Fourier space (also called $k$-space), and are then transformed into images via image reconstruction. While the reconstruction process is generally fast, data acquisition is inherently slow, and imaging times for a typical exam can easily exceed 30 minutes. This slow acquisition leads to low patient throughput, hurts patient comfort, increases the probability of motion artifacts, and imposes high exam costs.

One way to accelerate MR scanning is by undersampling $k$-space - reducing the number of $k$-space traversals by some factor R, thus accelerating the scan proportionately. However, this violates the Nyquist criterion, resulting in aliasing artifacts in the zero-filled reconstructed image (see Fig.~\ref{fig:introFig}). Over the last two decades, a number of methods have been used to overcome this problem, including Parallel Imaging (PI) \cite{1sodickson1997simultaneous,2pruessmann1999sense,3griswold2002generalized}, Compressed Sensing (CS) \cite{4donoho2006compressed,5lustig2007sparse}, and, most recently, machine-learning reconstruction \cite{6zhu2018image,7lee2018deep,8hammernik2018learning,9schlemper2018deep}. In PI, data are simultaneously acquired from multiple radiofrequency receiver coils. Each coil exhibits a different spatial sensitivity profile, which is used to provide additional spatial encoding and thus remove aliasing. PI algorithms tend to fall into two categories: those that incorporate explicit measurements of the coil sensitivities  \cite{1sodickson1997simultaneous,2pruessmann1999sense}, and “autocalibrating” techniques, which use local kernels in $k$-space to fill in the missing $k$-space points \cite{3griswold2002generalized}. PI methods break down for higher R values, resulting in residual aliasing and noise amplification in the reconstructed images. CS methods \cite{4donoho2006compressed,5lustig2007sparse} operate by 1) employing nonuniform undersampling patterns to make the artifacts incoherent and 2) imposing sparsity in some transform domain, typically wavelets or total variation, during reconstruction. An iterative CS reconstruction algorithm typically balances sparsity in the transform domain against consistency with the acquired undersampled $k$-space data. A problem with current CS techniques is that the sparsifying transforms used to-date are too simple to fully capture anatomical image content, leading to reconstructions that appear unnaturally smooth and blocky. They also typically require manual tuning of hyperparameters, and require relatively long reconstruction times.


\begin{figure}[t]
\includegraphics[width=\linewidth]{figures/intro5.png}
  \centering
  \caption{Fully-sampled $k$-space multiplied by an acquisition sampling pattern with acceleration factor of 4, results in highly undersampled $k$-space (top right). Conventional reconstruction of the undersampled $k$-space using zero-filling generates a low-quality image with heavy artifacts that is completely non-diagnostic (bottom right). A non-accelerated acquisition that uses fully-sampled $k$-space results in high-quality image (bottom left). In this study, we focus on 2D data acquisition, which utilizes a 1D sampling pattern in the phase-encoding direction.}
    \label{fig:introFig}
\end{figure}


Most machine-learning approaches use Deep Neural Networks (DNN) to reconstruct MR images from undersampled $k$-space \cite{6zhu2018image,7lee2018deep,8hammernik2018learning,9schlemper2018deep}. Some of these models employ a fully data-driven approach \cite{6zhu2018image,7lee2018deep} while others apply a compressed-sensing framework \cite{8hammernik2018learning,9schlemper2018deep} to learn a mapping from undersampled $k$-space data to approximated fully-sampled image, enabling shorter acquisitions, with the potential for significantly faster end-to-end exam times. 

Among the most promising deep learning (DL) techniques, an unrolled iterative network (also called cascading network) has emerged as a powerful method that has achieved state-of-the-art results \cite{8hammernik2018learning,9schlemper2018deep}. Inspired by compressed sensing, this technique uses a neural network composed of a sequence of iterations. The first iteration receives the input data and outputs to the next iteration and so on until the last iteration outputs the estimated fully-sampled image. All iterations have identical architecture, each including data-consistency and convolutional units, either applied sequentially or in parallel. The data-consistency units, embedded as operations inside the network, utilize the acquired $k$-space lines as a prior that keeps the network from drifting away from the acquired data, and the convolutional layers are trained to regularize the reconstruction, effectively generating a fully-sampled image from the undersampled image. Arranging the iterations into a linear sequence results in an unrolled iterative architecture that can be trained end-to-end to minimize some loss function, which in many cases relies solely on a pixel-wise distance. However, models with this type of loss are likely to produce overly-smooth images with relatively low perceptual quality.

As with other image generation problems such as super-resolution \cite{26kim2016deeply,27dong2016image} and image inpainting \cite{28xie2012image}, using a naive pixel-wise distance for training DL-based sparse MRI reconstruction models can result in image blurring and unrealistic appearance. In a clinical setting, avoidance of blurring can be crucial for proper diagnosis. More recently, GANs have emerged as a powerful technique for image generation, which can also be applied for enhancing image-to-image translation \cite{20isola2017image,19wang2018high}, super-resolution \cite{22ledig2017photo,23yang2017high} and image inpainting \cite{24yu2018free,25iizuka2017globally,26yu2018generative}. They have also recently been used for sparse MRI reconstruction \cite{12mardani2019deep,13yang2018dagan,14hammernik2018variational}. In this work, we harness the power of conditional GANs to enhance DL-based sparse  MRI reconstruction models and show their ability to reconstruct MR images with higher quality, as visually assessed by experienced MRI scientists. 

The main contributions of this paper are as follows:
\begin{itemize}
\item We propose and evaluate a conditional Wasserstein Generative Adversarial Network (cWGAN) applied for sparse  MRI reconstruction, in which both the generator and discriminator are conditioned using the acquired undersampled data.
\item We introduce a novel training algorithm called Adaptive Gradient Balancing (AGB) which extends WGAN training for multi-term loss objectives. We report the effectiveness of AGB for sparse  MRI reconstruction, and demonstrate its ability to improve image quality, accelerating and stabilizing our cWGAN training.
\item We provide an extensive comparison between different models and training techniques. In particular, we report qualitative and quantitative results of four different techniques - an unrolled iterative network, a WGAN based network, a cWGAN network and a cWGAN network trained with our AGB.
\item We propose and evaluate a novel Densely Connected Iterative Network (DCI-Net) for sparse  MRI reconstruction. Our architecture leverages a simple, yet powerful technique inspired by Dense-Nets \cite{10huang2017densely}, that improves the performance of our iterative network.
\item This is the first work to adopt Fr\'echet Inception Distance as a score metric for sparse  MRI reconstruction models. We use FID for early stopping of the GAN training and report its values on a hold-out test set.
\end{itemize}


\subsection{Related Work}

%Write one paragraph about - Classic approaches. Note that we have discussed it already in the introduction.
\iffalse
A paragraph about classic approaches. 
\fi

%{\color{red} MISSING WORK SUCH AS PIX2PIX PIX2PIXHD. SEE WHAT THE DISCRIMINATOR OF PIX2PIX GETS AS INPUT ETC} {\color{blue} fixed}
%Recently, DL has emerged as a very powerful method that has achieved state-of-the-art results in various computer vision tasks [cite few]. 

Recent methods in image-to-image translation adopt the idea of conditional generative adversarial network \cite{17mirza2014conditional}, in which the generated data $g$ is conditioned by data $y$ that is being fed to both the generator and discriminator networks. Isola et al. \cite{19wang2018high}, uses a conditional generative adversarial network \cite{17mirza2014conditional} to learn a mapping from one domain of images to another, such as: converting a satellite photo into a map, converting a sketch into a photorealistic image, etc. Wang et al. \cite{20isola2017image} extended this work to generating high-resolution images.

There have recently appeared an increasing number of DL-based sparse MRI reconstruction models. Schlemper et al. \cite{9schlemper2018deep}, used a cascade of convolutional neural networks employing data-consistency layers and optimized to minimize a pixel-wise distance. Diamond et al. \cite{15diamond2017unrolled}, proposed a framework for integrating prior knowledge into deep learning architecture called unrolled optimization with deep priors (ODP). They presented a general method for solving inverse imaging problem and demonstrated their approach on sparse  MRI reconstruction. Zhu et al. \cite{6zhu2018image} introduced AUTOMAP, a neural network that learns a mapping between the sensor and the image domain. The Automap architecture is composed of fully connected layers followed by convolutional layers trained to optimize a pixel-wise objective. 

Hammernik et al. \cite{8hammernik2018learning,14hammernik2018variational}, proposed a variational network for solving MRI-sparse reconstruction. In \cite{8hammernik2018learning} they presented a variational network trained to minimize a pixel-wise loss, then in \cite{14hammernik2018variational} proposed a GAN-based variational to bear on the blurring artifacts and to improve the perceptual appearance of the reconstructed images. Mardani et al. \cite{12mardani2019deep} proposed a GAN-based model that uses a deep residual network as a generator and a discriminator network trained to optimize a mixture of pixel-wise loss and LSGAN loss \cite{16mao2017least}. 

Yang et al. \cite{13yang2018dagan} introduced DA-GAN, a GAN-based model trained to optimize a mixture of pixel-wise loss, perceptual loss and GAN loss. In contrast to the originally introduced cGAN technique \cite{17mirza2014conditional}, DA-GAN uses a partially conditioned architecture that conditions only the generator input without conditioning the discriminator input, which in this context, is similar to \cite{12mardani2019deep,14hammernik2018variational}. In addition, Yang et al. reported that a model that uses a pixel-wise loss and a GAN loss (without perceptual loss), generates unrealistic jagged artifacts.
%Note that I don't want to "attack" DA-GAN in the last two sentences, but we need to say that their architecture is only partially conditioned. We'll need to present them in a more positive way.

Our method differs from other DL based sparse reconstruction studies in employing a conditional architecture that conditions both the generator and the discriminator, as we found that applying a conditional discriminator architecture has a profound impact on model convergence and performance. In addition, our method is unique in its AGB training and DCI-Net generator architecture. The former improves performance and stabilizes the training and the later provides a simple yet effective technique for enhancing feature propagation and reuse in iterative networks. 

\section{Problem Formulation}
%Let $y \in \mathbb{C}^{H \times W}$ be a $k$-space signal of a 2D complex image of size $H \times W$. 
Let $k \in \mathbb{C}^{H \times W}$
%\begin{equation}
%\hat{y} = y + noise
%\end{equation} 
be the $k$-space signal acquired by an MRI scanner. For a single-coil receiver, an image $m \in \mathbb{C}^{H \times W}$ can be estimated by performing an inverse Fourier transform:
\begin{equation}
m=\mathcal{F}^{-1}(k).
\end{equation} 
In PI, an array of $N$ coils acquire $N$ different 2D $k$-space measurements of the same object
\begin{equation}
K = \left\{ k_i | k_i \in \mathbb{C}^{H \times W}, i = 1\dots N \right\}. %%%%TODO note this dot, it supposed to end the previous sentence. 
\end{equation}
Each coil $C_i$, positioned at a different location, is typically highly sensitive in one region of space. This position-dependent sensitivity can be represented by a complex-valued coil sensitivity map in real space,
\begin{equation}
S = \left\{ s_i | s_i \in \mathbb{C}^{H \times W}, i = 1\dots N \right\}.
\end{equation}

During reconstruction, the images from each coil are combined into a fully-sampled image 
\begin{equation}
m_f = \pazocal{R}\left(K,S\right)
\end{equation}
where $\pazocal{R}$ is a reconstruction function:
\begin{equation}
\pazocal{R}\left(K,S\right) = \sum\limits_{i=1}^N \conjugatet{s_i} \odot \mathcal{F}^{-1}(k_i)
\end{equation} 
and $\conjugatet{s_i}$ is the complex conjugate of the sensitivity map of coil $C_i$.

%{\color{green} I WOULD USE A DIFFERENT SYMBOL, SINCE P IS LATER USED TO DENOTE DISTRIBUTIONS}
To accelerate imaging, a binary sampling pattern $M$ (see Fig.~\ref{fig:introFig}) is used to undersample each coil's $k$-space signal for each slice. The undersampled $k$-space signal, denoted by $K_u$, can be written as
\begin{equation}
K_u = M \odot K.
\end{equation}
The undersampled zero-filled image  $m_z$ can be calculated by:
\begin{equation}
m_z = \pazocal{R}\left(K_u, M\right).
\end{equation} 
In our task, the goal is to find a reconstruction function $G^{*}$ that minimizes an expected loss function $\pazocal{L}$ over a population of scans:

%\mathcal{B}  \left( P \odot \hat{Y} , S \right) = \hat{m}
\begin{equation}
G^{*} = \arg\min_{G}\mathbb{E}_{\left(K,M,P\right)}\left[\pazocal{L}\left(G \left( K_u , M\right), m_f\right) \right] .
\end{equation}
For a given $G^*$, $K_u$ and $M$, we will denote by $m_g$ the generated image 
\begin{equation}
m_g := G^{*}\left(K_u,M\right)
\end{equation}
We discuss our loss function $\pazocal{L}$ in Section \ref{sec:Objective}.

\section{Method}

%Using learning approaches, we learn a sparse MRI reconstruction model that enables accelerated and high-quality MR image reconstructions from undersampled data. The model is being learnt from training samples, compose of pairs of full $k$-space data and matched undersampled $k$-space data (that can be calculated retrospectively). We use a DL-based model, where our generator network uses an iterative architecture, similarly to \cite{9schlemper2018deep, 8hammernik2018learning, 15diamond2017unrolled}. To train a model that preserve fine details and

%In order to reconstruct high quality images with high data fidelity and realistic appearance, 

Our method learns a DL-based sparse  MRI reconstruction model from training samples, each of which is a pair of a fully sampled $k$-space data and matched undersampled $k$-space data. We propose a conditional GAN architecture, which conditions the reconstruction using the  zero-filled image. 

Specifically, our model is composed of generator and discriminator networks.  The generator reconstructs an image from an undersampled $k$-space dataset. The discriminator receives a pair of input images: (i) a ground truth image $m_f$ or a generated (``fake'') reconstructed image of undersampled $k$-space and (ii) a zero-filled image $m_z$ (see Fig.~\ref{fig:cgan}). %During training, the discriminator learns to distinguish between the fake pairs and the real pairs and the generator tries to fool the discriminator by generating accurate, realistic images.

While it is possible to use a non-conditional GAN architecture, for such a model, the discriminator is only able to enforce general style properties learnt from the distribution of the fully sampled images $P_{mf}$. However, for a given $K_u$ it is not guaranteed that the generator would learn to reconstruct a realistic image $G(K_u)$ that perceptually matches its corresponding $m_z$. In other words, a non-conditional discriminator imposes texture and sharpness properties on the generated image $m_g$, without preserving a faithful perceptual appearance of $G(K_u)$. Instead, a conditional discriminator that sees both $m_z$ and $G(K_u)$ is able to give a more fine-grained estimation both for realistic appearance \textit{and for fidelity} of the reconstruction. 

%generator would learn to reconstruct a realistic image that perceptually matches the given undersampled image. In other words, a conditional discriminator can both estimate the realistic appearance of the image according to the population of the fully sampled images, and according to the given zero filled image. This ability leads to smarter discriminator, that 
%of the reconstruction, conditioned by the zero filled image (rather than givign an estimation that depends only on the general distribution of the fully sampled images).
%both the fidelity of the reconstruction and the realistic apperence of the reconstruction. 

%Compared to a non-conditinoal discriminator, a conditional discriminator can both estimate the realistic appearance and the accuracy of the reconstruction. This conditioning can be used as an other technique that enforces data fidelity. 
%Such a conditional architecture enables the discriminator to match the reconstructed image with its corresponding undersampled image, and to enforce data consistency on the spatial information. While it is possible to use a non-conditional GAN architecture, it is likely that for a given undersampled $k$-space data, the generator will reconstruct a fairly consistent image (due to minimizing a pixel-wise term or utilizing data-consistency layers), but since a non-conditional discriminator sees only the reconstructed images, it is not guaranteed that the generator would learn to reconstruct a realistic image that perceptually matches the given undersampled image. In other words, a non-conditional discriminator can only learn the general properties of the entire population of fully-sampled images, while a conditional discriminator is also able to estimate the accuracy and fidelity of the reconstruction. }

% I like the following idea, as it is probably a key invariant that explains the discrepancy between the convergence of WGAN and cWGAN in our task.
%The benefit of a conditional architecture is also apparent when training a reconstruction model that optimizes a multi-loss function incorporating a GAN loss and a pixel-wise loss, since, for a conditional architecture, a discriminator network can generate gradients that better correlate with the pixel-wise loss, thus stabilizing the training and improving convergence.



\begin{figure}[t]
\includegraphics[width=\linewidth]{figures/fig-CGAN2.png}
\centering
\caption{The generator receives undersampled $k$-space data as input and generates a matched estimated fully-sampled image. The generator loss function incorporates a weighted sum of a pixel-wise distance (MSE) and a GAN loss, and its architecture is based on an iterative network of 20 iterations, each containing data-consistency and regularization blocks with dense connections between iterations. The critic learns to estimate the EMD between “fake” pairs of zero-filled and generated images, and “real” pairs of zero-filled and fully-sampled images.}
\label{fig:cgan}
\end{figure}

\subsection{Objective} \label{sec:Objective}

%{\color{red} THERE ARE MANY WORK THAT MAP AN IMAGE TO AN IMAGE SO THERE IS NO NEED TO DISCUSS ALL OF THE GUASSIAN THING. JUST SAY WHAT YOU DO. SINCE YOU ALREADY HAVE THE DISCUSSIONG OF FIG2 ABOVE DON'T USE MANY WORS. USE FORMULAS. }
%{\sout{Originally, cGANs took random Gaussian noise z and a conditioning image $c$, encoded them into hidden features h and generated different types of images, such as shoes, facades, buildings, etc. We make a slight modification to this model to fit our task: our generator only receives undersampled zero-filled $k$-space as a conditioning input (i.e. we omit the noise input). The discriminator remains unchanged and receives pairs of generated images with conditioning zero-filled images. In other words,}} 

Our generator network learns a mapping from the distribution of undersampled $k$-space data $P_{ku}$ to the distribution of the fully sampled images $P_{mf}$, $G:P_{ku} \rightarrow P_{mf}$, and the discriminator maps the distribution of pairs of (1) zero-filled image and (2) fully sampled image or generated image, to real values, $D:\{P_{mz}, P_{mf}\} \rightarrow \rm I\!R$, where $P_{mz}$ is the distribution of the zero-filled images. 
%{\color{green} I CHANGED ALL $Pmf$ TO $Pm_f$ TO BE CONSISTENT WITH $Pm_z$}
%where  $P_{m_fg_f^i}$ is the union distribution of $P_{mf}$ and the distribution of the generated reconstructed images $P_{G(P_{ku})}$. 
%$P_{y_f^i} U P_{G(P_{ku})}$
%$P_{G(P_{ku})$ denotes the distribution of the generated reconstructed images. 

Following the success of Wasserstein GAN (WGAN) \cite{29arjovsky2017wasserstein}, we use WGAN training to optimize our generator and discriminator (dubbed “critic” from now on - after \cite{29arjovsky2017wasserstein}), and we utilize a weighted sum of Wasserstein loss and pixel-wise loss as an objective function. We also introduce, for the first time, a new technique for adaptively balancing the gradients of WGAN loss and pixel-wise loss, which stabilizes the training and leads to better performance.


Our conditional WGAN objective can be expressed as 
\begin{multline}
\pazocal{L}_{cWGAN}(G,D) = \E_{(m_z, m_f)}[D(m_z,m_f)] - \E_{(m_z^k, K_u)}[D(m_z^k,G(K_u))] 
%$\E_{x\in A}$
\end{multline}
%{\color{green}THIS IS INCORRECT AS WRITTEN. $m_f$ IS NOT A ZERO-FILLED IMAGE. ALSO THE EQUATION HAD $mk_u^i$, NOT $mk_f^i$. SHOULDN'T k BE A SUBSCRIPT TO m HERE? AND WHY IS THIS THE ONLY TERM THAT HAS AN INDEX i?}
%{\color{green}NOTE $k_u$ was already defined in Eq 6, but with an upper-case K}
where $K_u \in P_{ku}$ and $m_f \in P_{mf}$, and their corresponding undersampled zero-filled images are  $m_z^k$ and $m_z$ respectively. The generator $G$ and the critic $D$ are trained against each other. G tries to minimize the above objective, while $D$ tries to maximize it. This min-max problem can be written as:
\begin{equation}
\arg\min_G \max_D\pazocal{L}_{cWGAN}(G,D).
\end{equation}
In addition to the adversarial loss, we also add to the generative component of our GAN a pixel-wise content loss. We use an MSE loss that is calculated as: 
%consider changing y_{fi} to something else (maybe y^{fi})
\begin{equation}
\pazocal{L}_{MSE}(G) = \frac{1}{WH}\sum_{i=1}^{W}\sum_{j=1}^{H}((m_f)_{i,j}-G(K_u)_{i,j})^2.
\end{equation}
Where W and H are the width and height of the image $m_f$. The final generator loss $\pazocal{L}_{G}$ is a weighted sum of the above two loss functions 
\begin{equation}
\pazocal{L}_{G} = \arg\min_G \max_D\pazocal{L}_{cWGAN}(G,D) +\lambda\pazocal{L}_{MSE}(G).
\end{equation}
%TODO note we should mention that this pixelwise distance is computed on the magnitude images, and also tha that input to the critic network is magnitude images. In addition, make sure that it is Ok wit hthe notation.


%should I cite GradNorm paper? https://arxiv.org/abs/1711.02257
%they don't support GANs, they do a similar concept but technically different. They didn't get accepted to ICLR.
%However, they are out there, and their idea is similar. 
%I think we might need to mention them somewhere and to explain the differences
\subsection{Adaptive Gradient Balancing}
In traditional WGAN training, the critic network is used as a learnt loss function, which dynamically changes during training, and thus may generate gradients with variable norm. To stabilize the WGAN training and to avoid drifting away from the ground-truth spatial information, we further use Adaptive Gradient Balancing (AGB), an algorithm that continually balances the gradients of the pixel-wise loss function and the WGAN loss function. 

%keeps the GAN gradients below an adaptive threshold that is determined by the gradients of the MSE loss
In order to keep the gradients of both terms at the same level, and since the WGAN gradients tend to vary, we choose to adaptively upper-bound the WGAN gradients. Specifically, we define $\beta$ to be an adaptive weight that will be used to bound the WGAN loss gradients. We calculate two moving-average variables $ganMA$ and $mseMA$ corresponding to the WGAN loss and the pixel-wise loss respectively. These moving averages capture the standard deviation (STD) of the gradients calculated at every backward step on the generated image, with respect to  each one of the losses separately. At every training step, if
\begin{equation}
ganMA > mseMA \cdot ratio 
\end{equation}
for a predefined $ratio$ value, we update $ganMA$ and $\beta$ as follows:
\begin{flalign}
\begin{aligned}
&\beta \gets \beta \cdot (1 + rate) \\
&ganMA \gets ganMA \cdot (1 - rate) 
\end{aligned}
\end{flalign}
where $rate$ is a predefined decay rate. During training $\beta$ is used to carefully decay the WGAN loss gradients to roughly the same order of magnitude as those of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator's WGAN loss gradients and the discriminator loss gradients, we also decay the discriminator loss by the same $\beta$ factor (see Algorithm 1).  

%{\color{red} TOO EARLY TO DISCUSS EVALUATION}To evaluate the effectiveness of the cWGAN with AGB training, we compare our proposed model and training algorithm with (1) a cWGAN trained with the original WGAN training and (2) a traditional WGAN (without conditioning) trained with the original WGAN training. 

%{\color{red} THIS CAN BE A GOOD FIRST PARAGRAPH}During traditional WGAN training, the critic network is being used as a learnt loss function, which dynamically changes during training, and thus may generate gradients with variable norm. To stabilize the WGAN training and to avoid drifting away from the ground-truth spatial information, we further use an AGB that balances the gradients of the pixel-wise loss function and the WGAN loss function. 

Our AGB algorithm extends WGAN training and ensures one invariant during the entire training - the standard deviation of the WGAN loss gradients is upper-bounded by a factor of the standard deviation of the pixel-wise loss gradients. This invariant maintains the effectiveness of both loss terms, over the entire course of training. 

%Our AGB algorithm extends WGAN training, and by calculating moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training.

%By calculating the moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training. 

%(see Algorithm 1 {\color{red}THE TEXT NEEDS TO BE SELF CONTAINED. DO NOT SEND USERS TO LOOK AT YOUR PSUEDOCODE JUST AT THE END TELL THEM THAT THE METHOD IS LISTED IN ALG. 1}) and use it to carefully decay the WGAN loss gradients to an order of magnitude that is similar to the one of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator's WGAN loss gradients and the discriminator loss gradients, we also decay the discriminator loss by the same $\beta$ factor (see Algorithm 1).


%consider removing this sentence, or merging it with the above paragraph
%{\color{red} MOVE ABOVE TO BEGINNING OF SUBSECTION}By calculating the moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training. 

\begin{algorithm*}[t]
 \KwData{ $\alpha$, the learning rate. $\beta$ the adaptive gradient balancing variable. $c$, the clipping parameter. $m$, the batch size. $n_{critic}$, the number of iterations of the critic per generator iteration. $G_\theta$ the generator network with parameters $\theta$ . $D_w$ the critic network with parameters $w$.}
 $mseMA \gets$ 0\;
 $ganMA \gets$ 0\;
 $\beta$ $\gets$ initGradBalance\;
  \For{number of training iterations}{
  	\For{$t$ = 0, ..., $n_{critic}$}{
   	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset\;
   update the discriminator by ascending its stochastic gradient:\\
   $g_w$ $\gets$ $\nabla _w$ $[\frac{1}{m}\frac{1}{\beta}$ $(\sum_{i=1}^{m} D_w(x^{(i)}) - \sum_{i=1}^{m} D_w(G_\theta(z^{(i)})))]$  \;
   $w$ $\gets$ $w$ + $\alpha$ $\cdot$ Adam($w$, $g_w$) \;
   $w$ $\gets$ clip($w$, -$c$, $c$)
   }
	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset\;
	$g_\theta$ $\gets$  $  \nabla _\theta$ $ [$ $\frac{1}{m}(\frac{1}{\beta}\sum_{i=1}^{m} D_w(G_\theta(z^{(i)})) + \sum_{i=1}^{m} MSE(x^{(i)}, G_\theta(z^{(i)})))]$ \;
	$\theta$ $\gets$ $\theta + \alpha$ $\cdot$ Adam($\theta$, $g_\theta$) \;
	
	$g_{gan}$ $\gets$ $\frac{1}{m}\frac{1}{\beta}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [D_w(G_\theta(z^{(i)})]$\;
	$g_{MSE}$ $\gets$ $ \frac{1}{m}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [MSE(x^{(i)}, G_\theta(z^{(i)}))]$\;
	$ganMA \gets ganMA \cdot \lambda + (1-\lambda) \cdot STD(g_{gan})$\;
	$mseMA \gets mseMA \cdot \lambda + (1-\lambda) \cdot STD(g_{MSE})$\;
	\uIf{ $ganMA > mseMA \cdot ratio $}{
	$\beta \gets \beta \cdot (1 + rate)$ \; 
	$ganMA \gets ganMA \cdot (1 - rate)$}
   }{
 }
 \caption{WGAN with adaptive gradient balancing, our proposed algorithm. In our experiments we used the defualt values $\alpha$ = 0.00005, initGradBalance = 10, $c$ = 0.01 \label{IR}, $\lambda$ = 0.99, $ratio$ = 10, $rate$ = 0.1.}
\end{algorithm*}


%TODO sort out the term regularization unit - make sure that if we use it, it is introduced in the main text. I'm not sure how common this term is and whether it is properly explained in the paper.
\subsection{Generator architecture}
%Note: the arithmetic inside each iteration and the data consistency unit were adopted from \cite{8hammernik2018learning}. We changed the convolutional unit to a more common architecture and we invented the dense connections between the iterations. All in all, there are few other works that share similar architecture. Our uniqueness here is the depth (we use 20 iterations where other use 5) and dense connections (that improves in extra 2-8 percentages of NMSE, and almost cost nothing in run time performance). We don't discuss run time performance in this study. 
%TODO make sure you discuss the data consistency layer - or cite 8hammernik2018learning

%a comment concerning the name "iterative  convolutional  network": {\color{blue} they have different names, but they all share similar architecture, we overlap with hamernik in the data consistency and arithmetic inside each iteration, but we don't overlap in the convolutional unit, our convolutinoal layers are not unique and similar to other studies... should I reach this resolution in the text?}
We propose a new generator architecture (Fig.~\ref{fig:dci}), called Densely Connected Iterative Network (DCI-Net), based on an iterative convolutional network \cite{8hammernik2018learning,15diamond2017unrolled,9schlemper2018deep}, to bring further improvements in image quality for sparse MR image reconstruction. The key new developments are the use of (1) dense connections \cite{10huang2017densely} across all iterations, which strengthens feature propagation, making the network more robust, and (2) a relatively deep
architecture of over 60 convolutional layers, bringing increased capacity. Our generator receives M coils of undersampled $k$-space data at its input, and uses N = 20 iterations, each of which includes a data-consistency unit and a convolutional unit (Fig.~\ref{fig:dci}B). Dense skip-layer connections between the output of each iteration and the following G iterations - where typically G = 5 - are represented as curved lines in Fig.~\ref{fig:dci}A. This results in an input to each block composed of skip and direct connections concatenated to form a G+1 channel complex image. (The number of skip connections is ramped down in the final iterations until there is only one channel at the output of the network.) 

\subsubsection{Data-consistency unit}
Each data-consistency unit shades the input image with each coil sensitivity map, transforms the resulting images to $k$-space, imposes the sampling mask, calculates the difference relative to acquired $k$-space and returns them to the image domain, multiplied by a learned weight (Fig.~\ref{fig:dci}D). By utilizing the acquired $k$-space data as a prior, the data-consistency units, embedded as operations inside the network, keeps the network from drifting away from the acquired data. For this use, the undersampled $k$-space data were also input directly into each iterative block of the network (Fig.~\ref{fig:dci}A).

\subsubsection{Convolutional unit}
Each convolutional unit (Fig.~\ref{fig:dci}C) has three sequences consisting of 5x5 convolution, bias, and leaky-ReLU layers. The output of the final iteration (Fig.~\ref{fig:dci}A) is (1) compared to the fully sampled reference image to generate a pixel-wise loss function, using MSE, and (2) paired with its corresponding zero-filled image and fed into a critic network to evaluate WGAN loss. 

\subsection{Critic architecture}

For our critic architecture we use a convolutional “PatchGAN” \cite{18li2016precomputed}. The critic receives a pair of (1) $m_z$ and (2) $m_f$ or $G(K_u)$,  concatenated as two channels and is able to penalizes structure at the scale of image patches, from both channels. The architecture incorporates four convolutional layers with a stride of 2, each followed by batch normalization and LeakyReLU. The last convolutional layer is flattened and then fed into a linear layer, for which each input value corresponds to a different patch in the input channels. The linear layer outputs a single value, which is used to calculate the critic’s WGAN loss. 

%%%%%%%%%%%%update to the new figure!
\begin{figure*}[t]
  \includegraphics[width=\linewidth]{figures/dci-net-withDCv3.png}
  \centering
  \caption{DCI-Net (A) consists of N unrolled iterative blocks, each with dense skip-layer connections (curved arrows) to subsequent blocks (only G=2 connections shown per block). Each iterative block (B) consists of data-consistency (DC) and regularization (Reg) units. The regularization units (C) comprise three sequences, each consisting of 5x5 convolution, bias, and leaky-ReLU activation. Here the first two sequences use 20 filters and the last sequence 1 filter. Reg operates on all G+1 connections, while DC operates only on direct connection. Images at all stages are complex - in practice, treated by creating real and imaginary channels (not shown).}
    \label{fig:dci}
\end{figure*}


\section{Results}


%update to match the master_data + partial MKE
%\paragraph{The Dataset}
Fully sampled brain MRI datasets (T1, T2, T1-FLAIR and T2-FLAIR in axial, coronal and sagittal orientations) were acquired with various k-space data sizes and various numbers of coils along with sensitivity maps estimated from separate calibration scans.
%Fully sampled multi-slice brain datasets (256x256 T1-FLAIR and T2-FLAIR, in axial, coronal, and sagittal orientations), along with separately acquired sensitivity maps, were acquired after informed consent from 12 healthy volunteers at 3T using an 8-channel receive array. 
%The data were retrospectively down-sampled using 12 central lines of $k$-space and a fixed pseudo-random sampling pattern outside the central region, resulting in a net undersampling factor of four. Complex coil-combined zero-filled reconstructions were used as input to the network. The undersampled $k$-space data were also input directly into each iterative block of the network (Fig. 1A) for use in the data-consistency units. The fully sampled $k$-space data were reconstructed to form reference images for comparison with the network output. 
In total, 2267 slices were acquired, of which 1901 were used to train the networks, 151 for validation and 215 for testing. In addition, during training, we also applied random horizontal flips and rotations (bounded to 20 degrees) to augment the training set.
%In total, 1130 slices were collected, of which 948 were used to train the networks, 89 for validation and 93 for testing. In addition, during training, we also applied random horizontal flips and rotations (bounded to 20 degrees) to augment the training set.
As evaluation metrics, we compute both mean square error (NMSE), and the Fr\'echet Inception Distance (FID)~\cite{30heusel2017gans}, which is a similarity measure between two datasets that correlates well with human judgment of visual quality and is most often used to evaluate the quality of images generated by GANs. The Adam optimizer is used with a learning rate of 5x$10^{-4}$ for both generator and critic networks. For the traditional GAN training, $\lambda$ is initialized to 100, after a hyper parameter search conducted on the values 10, 100, 1000. %For the proposed model with AGB training, $\beta$ is initialized to 10 and increased during training to value of 342. 
All models performed 600 epochs in $\sim$2 weeks of training, and the inference run time is 100ms per slice.


%{\color{red}THIS IS NOT CLEAR AT ALL} {\color{blue}will be fixed very soon}
\paragraph{Sampling Pattern} Our method is applied to accelerated multi-slice 2D scanning, where $k$-space is undersampled in the phase-encode direction using a 1D variable-density sampling (VDS) pattern whose density decreases linearly between the central and outer regions of $k$-space (with a net undersampling factor of four), but with the central 12 lines of $k$-space fully sampled (see Fig.~\ref{fig:introFig}). %Note that our metrhod is general and can support different factors and  sampling patterns 

%\paragraph{Metrics}
%{\color{red} I SEE THAT THIS SECTION IS STILL WORK IN PROGRESS. WRITE ME WHEN YOU'RE DONE. PRESENT THE TWO METRICS. PRESENT THE BASELINES. REFER TO TABLE The results are listed in Tab.~\ref{xxx}. TALK ABOUT CONCLUSIONS.}

%{\color{red} MU AND SIGMA NOT DEFINED. YOU START WITH FID MOVE TO METHODS COMPARED AND THEN GO TO NMSE. THAT's A WEIRD ORDER}  {\color{blue}fixed}
% We utilize FID as a quality metric to evaluate the similarity between the set of our generated images and the corresponding fully-sampled images. FID relies on the Fr\'echet distance calculated from two Gaussians each fitted on feature vectors taken from a pre-trained Inception network, one for the generated images and one for the fully-sampled images:
% %fix it, combined it with the above paragraph and remove it from figure 5
% %\begin{equation}
% \begin{multline}
% FID(P_{mf},G(P_{ku})) = \left\|\mu_{\text{p}}-\mu_{g}\right\|_{2}^{2}+  \operatorname{Tr}\left(\Sigma_{p} + \Sigma_{g}-2\left(\Sigma_{p}\Sigma_{g}\right) ^ {\frac{1}{2}} \right)
% \end{multline}
% %\end{equation}
% where $\mu_{\text{p}}$, $\mu_{\text{g}}$ and $\Sigma_{p}$, $\Sigma_{g}$ are the mean and variance of the Gaussians fitted on the feature vectors of $P_{mf}$ and $G(P_{ku})$ respectively. To our knowledge, we are the first to utilize FID as a score metric for sparse MRI reconstruction models.

% Normalized mean square error (NMSE) can be calculated between the generated images and the fully sampled images as follows:
% \begin{equation}
% \begin{aligned}
% %NMSE(x, y) = \operatorname{MSE}(x,y)/\operatorname{MSE}(x, 0) = \frac{\|x-y\|_{2}^{2}}{\|x\|_{2}^{2}}
% NMSE(m_f, m_g) =  \frac{\operatorname{MSE}(m_f,m_g)}{\operatorname{MSE}(m_g, 0)} = \frac{\|m_f-m_g\|_{2}^{2}}{\|m_f\|_{2}^{2}}
% \end{aligned}
% \end{equation}
% where $\|\|_{2}^{2}$ is the squared Euclidean norm, and $m_f^v$, $m_g^v$ are the vciteectorized representation of $m_f$ and $m_g$. Similar to other pixel-wise distance metrics, one of the drawbacks of NMSE is that it tends to favor models that create perceptually overly smooth reconstructions. 


\paragraph{Comparing GANs Convergance}
%TODO ", as can be seen in Fig.~ ZZZ" think about adding a figure that presents the GAN gradients
To show the effectiveness of our method, we compared the convergence of our cWGAN-AGB model to (1) cWGAN and (2) WGAN, both trained using a traditional WGAN training (without AGB). During the training phase, FID and NMSE were evaluated on a hold-out validation set, for each epoch. As can be seen in Fig.~\ref{fig:val-curve}, our proposed model converges better, with both scores decreasing significantly faster compared to other techniques. %For a non-conditional architecture, during training, the critic network may generate gradients that, at times, might be completely uncorrelated with MSE loss. Such a relation between both losses may diminish the efficiency of the optimization algorithm. For the conditional architecture that uses a traditional WGAN with a fixed lambda, the model performance would be very sensitive to the lambda parameter used for weighting the MSE loss and the GAN loss. For such a WGAN training, although the gradients of the critic are bounded via clipping, the WGAN loss may generate gradients with variable norm, which during training with a non-optimal lambda, can hinder the effectiveness of the pixel-wise loss, even for an a-priori carefully selected lambda. Such a usage of fixed lambda between terms can lead to slow convergence and decreased performance, where one of the terms can grow to dominate the other, especially for GANs that rely on critic/discriminator models that are essentially a learnable loss functions.

\begin{figure*}[t]
\includegraphics[width=\linewidth]{figures/validation-per-poch2.png}
\centering
\caption{FID and NMSE (lower is better) during training, as evaluated on the validation set. Results are shown for WGAN a vanilla cWGAN, and our adative cWGAN-AGB.}%Our WGAN-AGB training. Adopting the training algorithm of WGAN, we calculate two moving-average variables for the SD of both pixel-wise and GAN loss gradients. Every training step, if the cumulative SD of the GAN gradients is greater than the cumulative SD of the pixel-wise gradients, we increase $\beta$ which carefully decays the GAN loss gradients to the same order of magnitude as those of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator’s GAN gradients and the discriminator’s gradients, we also decay the discriminator loss by the same factor.}
\label{fig:val-curve}
\end{figure*}

% \paragraph{Model Selection}
% In this study, we propose to use both NMSE and FID for model selection. Specifically, to select the best model for each experiment, we evaluated FID and NMSE on the validation set for each epoch (see Fig.~\ref{fig:val-curve}). Then, we calculated the mean of both scores per experiment (starting from epoch 200), and normalized each series separately, by dividing with the corresponding mean. The epoch for which the model minimized the sum of normalized FID and normalized NMSE were selected for evaluation on the test set. 

% %Although NMSE is widely used and sometimes reported as the primary score for measuring image reconstruction models, and since it relies on a pixel-wise distance, NMSE tends to favor models that create perceptually overly smooth reconstructions. In this study we chose to compare model according to their weighted sum of NMSE and FID ({\color{blue}how can we combine both in an elegant way? - continue,}).

\paragraph{Scores}
{\color{red} } We compared (see Figs.~\ref{fig:imageCompare}, \ref{fig:val-curve}) our cWGAN-AGB with three other models: 1) cWGAN, 2) WGAN, and 3) a baseline DCI-Net for sparse MRI reconstruction without any GAN technique. All models were evaluated with NMSE and FID on a hold-out test set. We found that (a) cWGAN and cWGAN-AGB have better SNR and fewer artifacts than WGAN, (b) cWGAN-AGB converges much faster than cWGAN and WGAN (see Fig.~\ref{fig:val-curve}) and performs better in both FID and NMSE measures (Tab.~\ref{table:quanitative-results}) and (c) although cWGAN-AGB has higher NMSE than the baseline model, it performs better in FID and yields sharper images with more fine details while maintaining a more natural image texture (see Fig.~\ref{fig:imageCompare}).


\begin{table}[t]
\begin{center}
\begin{tabular}{|l|c|c|c|}
\hline
%TODO note the slash
%present lowest values in bold
Experiment \textbackslash Score & NMSE($10^{-3}$) & SSIM  & FID\\
\hline\hline
Baseline (DCI-Net) & \underline{3.12} & \underline{0.962} & 19.4\\
WGAN & 3.71 & \textbf{0.951} & 19.7\\
cWGAN & 3.61 & 0.948 & 19.9\\
cWGAN-AGB (proposed) & \textbf{3.39} & \textbf{0.951} & \textbf{18.7}\\
\hline
\end{tabular}
\end{center}
\caption{Evaluation on a holdout test set. Our proposed model outperforms other GAN based models according to both scores, and results in better FID compared to the baseline model. Although cWGAN-AGB exhibits slightly degraded NMSE performance compared to the baseline, it generates images with higher visual quality, while the baseline sometimes exhibits some blurring (see Fig.~\ref{fig:imageCompare}). Note that our baseline model uses a similar generator architecture and was trained without any GAN technique, for roughly twice the number of epochs (compared to the GAN models). {\color{red} THIS TABLE IS AMBIGUOUS}{\color{blue} maybe we should compare here only the GAN based models? note that the baseline performance appears also in the ablation table.  }  }  
\label{table:quanitative-results}
\end{table}

\begin{figure*}[t]
\includegraphics[width=\linewidth]{figures/qualitative-results.png}
% \includegraphics{qualitative-results.png}
\centering
\caption{A representative example with ROIs showing the reconstruction of all models side-by-side: a) cWGAN-AGB; b) ground-truth (fully-sampled) image; c) zero-filled image; d) baseline generator network; e) WGAN; f) cWGAN. cWGAN and cWGAN-AGB have better SNR and fewer artifacts than WGAN. cWGAN-AGB yields
sharper images with more fine details while maintaining a more natural appearance. The baseline model sometimes exhibits some blurring.}
\label{fig:imageCompare}
\end{figure*}



%%%%%make sure it is informative enough, and try to emphasize that it was a "blind test", in a way that the judge didn't know whether it's a GAn model, baseline model or full scan
% and during scoring the scientists didn't know which model created each study case
%how can I improve the flow of this paragraph?
\paragraph{Visual Scoring}
To assess the perceptual quality of the resulting images we also report a visual scoring conducted by a group of four experienced MRI scientists. The scientists ranked the same test set of studies three times, for the proposed method (cWGAN-AGB), the baseline method (a DCI-Net trained without any GAN technique), and for the fully sampled images. During the scoring, the scientists were asked to rank the studies without knowing for which set they belong. The studies were taken from a cohort of seven healthy volunteers. Each study contained a full brain scan comprising 25-43 slices. For each study, image sharpness, signal-to-noise ratio (SNR), contrast, artifacts and overall image quality (IQ) were reported, with scores from 1 to 5 indicating poor to excellent, see Tab.~\ref{table:blind-test}. 


\begin{table*}[t]
\begin{center}
\begin{tabular}{|l|c|c|c|c|c|c|}
\hline
%TODO is it OK to use bold for the 2nd palces (as the first row is the ground truth...)?
Images & Sharpness & SNR & Contrast & Artifacts & Overall IQ\\
\hline\hline
Full scan & 5.0 & 3.3 & 4.0 & 4.0 & 4.5 \\
Baseline (DCI-Net) & 2.3 & \textbf{4.5} & 4.0 & 3.8 & 2.3 \\
cWGAN-AGB (proposed) & \textbf{3.8} & 3.8 & 4.0 & 3.8 & \textbf{3.5} \\
\hline
\end{tabular}
\end{center}
\caption{Mean of sharpness, SNR, contrast, artifacts and overall IQ scored by MRI experts for our proposed GAN method, a baseline DCI-Net and the fully-sampled images. Scores from 1 to 5 indicate poor to excellent.).}
\label{table:blind-test}
\end{table*}

%{\color{red} NEED TO HAVE ABLATION WITHOUT THE DENSE LAYERS} {\color{blue} fixed}
\paragraph{Ablation Study} %should we claim for "longer" unrolled architecture?
We farther provide an ablation study, demonstrating the effectiveness of our key new  architecture developments: (1) dense connections \cite{10huang2017densely} across all iterations, which strengthens feature propagation, making the network more robust, and (2) a relatively deep architecture of 20 iterations, composing more than 60 convolutional layers, which brings an increased capacity. We compared our generator to (1) a similar network without dense connections and (2) a 5-iteration based network with similar amount of learnt parameters. We have found that employing dense connections significantly improved accuracy, and the use of the deeper network produced 16\% lower mean NMSE than a shallower network that had a similar number of learned parameters (see Tab.~\ref{table:ablation}).


%%%% build the table
\begin{table*}[t]  %should it be declared with [t]?
\begin{center}
\begin{tabular}{|l|c|c|c|}
\hline
& NMSE($10^{-3}$) & SSIM & FID \\
\hline\hline
DCI-Net (5I-G5-K160) & 4.3 & 0.95 & \\ % update to the latest 
DCI-Net (20I-G1-K40, no dense) & 3.2 & 0.97 & \\ % update to the latest 
DCI-Net (20I-G5-K40, proposed)   & \textbf{3.12} & \textbf{0.98} & \\ 
%TODO add FID! and PSNR?
\hline
\end{tabular}
\end{center}
\caption{Quantitative comparison of image quality for our proposed DCI-net, a 5 iterations DCI-net with x4 number of filters for each convolution, a DCI-Net without the dense connections, expressed as NMSE (normalized mean-square error), SSIM (structural similarity index) and FID relative to fully sampled reference image. Our proposed generator uses 20 iterations (20I), a growth rate of 5 (G5) and 40 kernels for each convolution (40K). All 3 models have similar amount of weights. Numbers are mean values from a test set of 215 images. } %TODO make sure that the caption explain elegantly the format I-G-K above.
\label{table:ablation}
\end{table*}

\paragraph{Comparison with Other Methods}

%%%%%fix the 16% to match the latest experiments
For the sake of completeness, we provide a qualitative comparison for our generator architecture trained without a critic network, solely optimizing MSE loss. We compare our generator performance to compressed sensing methods using wavelets or Total Variation (TV) and to Autocalibrating Reconstruction for Cartesian imaging (ARC) [cite]. Table X gives a comparison of mean NMSE and SSIM for the various methods, as well as zero-filled images, from the test set. It can be seen that the DCI-Net produces significantly more accurate reconstructions than the other methods. 

\begin{table}[t]  %should it be declared with [t]?
\begin{center}
\begin{tabular}{|l|c|c|}
\hline
%TODO note the slash
%present lowest values in bold
& NMSE($10^{-3}$) & SSIM \\
%& ZF & Wavelets & TV & ARC & DCI-Net-5I-G5 & DCI-Net-20I-G1  & DCI-Net-20I-G5 \\
\hline\hline
ZF & 115 & 0.67 \\
Wavelets & 18.7 & 0.85 \\
TV & 14.1 & 0.89 \\
ARC & 18.9 & 0.82\\
cWGAN-AGB (proposed)   & \textbf{3.39} & \textbf{0.95}\\ %TODO update to the accurate numbers
\hline
\end{tabular}
\end{center}
\caption{Quantitative comparison of image quality of our proposed method with ZF (zero-filled input image), and images reconstructed using wavelets, TV (total variation) and ARC, expressed as NMSE (normalized mean-square error) and SSIM (structural similarity index) relative to fully sampled reference image. Numbers are mean values from a test set of 215 images. } 
\label{table:comprison-to-classic-methods}
\end{table}

%consider adding a qualitative comparison to classic methods - we have it, but I'm not sure if it is needed

%TODO decide if we need to add an implementation paragraph. a paragraph about the training details, LR, ADAM, Batch size, etc... what would be interesting here? keep in mind that we can't publish the code or the dataset


%\paragraph{Implementation Details}
%Adam optimizer is used with a learning rate of 5x$10^{-4}$ for both generator and critic networks. Training is performed with TensorFlow interface on a NVIDIA Titan X Pascal GPU, 12GB RAM. For the traditional GAN training, $\lambda$ is initialized to 100, after a hyper parameter search conducted on the values 10, 100, 1000. For the proposed model with AGB training, $\beta$ is initialized to 10 and increased during training to value of 342. All models performed 600 epochs in $\sim$2 weeks of training, and the inference run time is 100ms per slice.
% I can add a fraph for the beta.


\section{Discussion}
In this work we have designed, trained and tested a sparse  MRI reconstruction model that uses a conditional GAN architecture and a novel GAN training procedure. By leveraging GANs to their fullest, the method generates sharper images with more fine detail and natural appearance than would otherwise be possible. We have also used dense connections to improve the performance of our unrolled iterative generator network. In addition to the training technique and architecture, we have reported the use of FID for network evaluation and have shown its correlation with visual scoring by experienced MR scientists. 

Under the context of sparse  MRI reconstruction, a GAN based model can raise a concern about hallucination, where the model synthesis a non-fidelity or unrealistic image details, which can be problematic for proper diagnostic. In this study, we found that our method does not suffer from hallucination, as visually assessed by experienced MRI scientists. This may be due to the usage of (1) a pixel-wise loss term, that prioritizes reconstruction accuracy, (2) data consistency layers embedded inside the network and 3) a conditional GAN training that allows the critic to penalize low-fidelity reconstruction. 

Our proposed cWGAN-AGB model has three advantages over a conventional GAN: (1) A critic that receives both the {\color{red}NOT EXACTLY} input image and the reconstructed image can enforce higher data fidelity compared to a non-conditional GAN architecture; (2) {\color{red} THIS IS MORE OF  RESULT THAN A PROPERTY} Its training leads to perceptually better appearance of the reconstructed images; and 3) It stabilizes training and leads to better convergence. Moreover, we believe our AGB training can be beneficial for any GAN-based model employing a multi-term loss objective. This study attests to the potential of such DL-based sparse reconstruction models to be translated to the real clinical environment.



%
% ---- Bibliography ----
%
% BibTeX users should specify bibliography style 'splncs04'.
% References will then be sorted and formatted in the correct style.
%for iccv it was: ieee
\bibliographystyle{splncs04}
\bibliography{egbib}

\end{document}


==> miccai/aside/short_version_backup.txt <==
% This is samplepaper.tex, a sample chapter demonstrating the
% LLNCS macro package for Springer Computer Science proceedings;
% Version 2.20 of 2017/10/04
%
\documentclass[runningheads]{llncs}
%
\usepackage{graphicx}
% Used for displaying a sample figure. If possible, figure files should
% be included in EPS format.
%
% If you use the hyperref package, please uncomment the following line
% to display URLs in blue roman font according to Springer's eBook style:
% \renewcommand\UrlFont{\color{blue}\rmfamily}

%%%TODO NOTE ITZIK ADDED THE FOLLOWING BLOCK:
\usepackage{xcolor} 
\usepackage{amsmath}
\usepackage{amssymb}
\DeclareMathOperator{\E}{\mathbb{E}}
%\newcommand{\argmin}{\arg\!\min}
\usepackage[ruled,vlined]{algorithm2e}
\let\conjugatet\overline
%\usepackage{calrsfs}
\DeclareMathAlphabet{\pazocal}{OMS}{zplm}{m}{n}




\begin{document}
%
\title{Sparse MRI Reconstruction Models via Conditional GANs with Adaptive Gradient Balancing}
%
%\titlerunning{Abbreviated paper title}
% If the paper title is too long for the running head, you can set
% an abbreviated paper title here
%

\author{Itzik Malkiel\inst{1,2} \and
Sangtae Ahn\inst{1} \and
Valentina Taviani\inst{3} \and
Anne Menini\inst{3} \and
Lior Wolf\inst{2} \and
Christopher J. Hardy\inst{1}}
%
%\authorrunning{I. Malkiel et al.}
\authorrunning{}
% First names are abbreviated in the running head.
% If there are more than two authors, 'et al.' is used.
%
\institute{GE Research \and School of Computer Science, Tel Aviv University, Israel \and GE Healthcare} %
\maketitle              % typeset the header of the contribution
%
\begin{abstract}
%Generative Adversarial Networks (GAN) are known for their ability to generate high-quality images. However, GANs are known to suffer from instabilities during training, and when applied to smaller-sized datasets, can generate image artifacts, which can be especially problematic for medical imaging applications. 

Recent sparse  MRI reconstruction models have used Deep Neural Networks (DNN) to reconstruct relatively high-quality images from highly undersampled $k$-space data, enabling much faster MRI scanning. However, these techniques sometimes struggle to reconstruct sharp images that preserve fine detail while maintaining a natural appearance. 

In this work we leverage GANs to enhance the image quality of a deep-learning based sparse MRI reconstruction network. We use a Conditional Wasserstein Generative Adversarial Network (cWGAN) combined with a novel Adaptive Gradient Balancing (AGB) technique that stabilizes the training and minimizes the presence of artifacts, while maintaining a high-quality reconstruction that produces sharper images compared to non-GAN techniques.

%\keywords{First keyword  \and Second keyword \and Another keyword.} 
\end{abstract}
%
%
%

\section{Introduction}

Magnetic Resonance Imaging (MRI) uses powerful magnetic fields and radio waves to generate high-quality cross-sectional images of the human body. % enabling doctors to search for abnormalities, make diagnoses, and better weigh treatment options. 
The MRI raw data are typically acquired by sequentially rastering through multiple traversals of Fourier space (also called $k$-space), and are then transformed into images via image reconstruction. While the reconstruction process is generally fast, data acquisition is inherently slow, and imaging times for a typical exam can easily exceed 30 minutes. %This slow acquisition leads to low patient throughput, hurts patient comfort, increases the probability of motion artifacts, and imposes high exam costs.
One way to accelerate MR scanning is by undersampling $k$-space - reducing the number of $k$-space traversals by some factor R, thus accelerating the scan proportionately. However, this violates the Nyquist criterion, resulting in aliasing artifacts in the zero-filled reconstructed image.% (see Fig.~\ref{fig:introFig}). %Over the last two decades, a number of methods have been used to overcome this problem, including Parallel Imaging (PI) \cite{1sodickson1997simultaneous,2pruessmann1999sense,3griswold2002generalized}, Compressed Sensing (CS) \cite{4donoho2006compressed,5lustig2007sparse}, and, most recently, machine-learning reconstruction \cite{6zhu2018image,7lee2018deep,8hammernik2018learning,9schlemper2018deep}. In PI, data are simultaneously acquired from multiple radiofrequency receiver coils. Each coil exhibits a different spatial sensitivity profile, which is used to provide additional spatial encoding and thus remove aliasing. PI algorithms tend to fall into two categories: those that incorporate explicit measurements of the coil sensitivities  \cite{1sodickson1997simultaneous,2pruessmann1999sense}, and “autocalibrating” techniques, which use local kernels in $k$-space to fill in the missing $k$-space points \cite{3griswold2002generalized}. PI methods break down for higher R values, resulting in residual aliasing and noise amplification in the reconstructed images. CS methods \cite{4donoho2006compressed,5lustig2007sparse} operate by 1) employing nonuniform undersampling patterns to make the artifacts incoherent and 2) imposing sparsity in some transform domain, typically wavelets or total variation, during reconstruction. An iterative CS reconstruction algorithm typically balances sparsity in the transform domain against consistency with the acquired undersampled $k$-space data. A problem with current CS techniques is that the sparsifying transforms used to-date are too simple to fully capture anatomical image content, leading to reconstructions that appear unnaturally smooth and blocky. They also typically require manual tuning of hyperparameters, and require relatively long reconstruction times.

Most machine-learning approaches use Deep Neural Networks (DNN) to reconstruct MR images from undersampled $k$-space \cite{6zhu2018image,8hammernik2018learning,9schlemper2018deep}. %Some of these models employ a fully data-driven approach \cite{6zhu2018image} while others apply a compressed-sensing framework \cite{8hammernik2018learning,9schlemper2018deep} to learn a mapping from undersampled $k$-space data to approximated fully-sampled image, enabling shorter acquisitions, with the potential for significantly faster end-to-end exam times. 
Among the most promising Deep Learning (DL) techniques, an unrolled iterative network (also called cascading network) has emerged as a powerful method that has achieved state-of-the-art results \cite{8hammernik2018learning,9schlemper2018deep}. Inspired by compressed sensing, this technique uses a neural network composed of a sequence of iterations. %The first iteration receives the input data and outputs to the next iteration and so on until the last iteration outputs the estimated fully-sampled image. 
All iterations include data-consistency and convolutional units. The data-consistency units, 
%embedded as operations inside the network, 
utilize the acquired $k$-space lines as a prior that keeps the network from drifting away from the acquired data, and the convolutional layers are trained to regularize the reconstruction, effectively generating a fully-sampled image from the undersampled image. 
%Arranging the iterations into a linear sequence results in an unrolled iterative architecture that can be trained end-to-end to minimize some loss function, which in many cases relies solely on a pixel-wise distance. However, models with this type of loss are likely to produce overly-smooth images with relatively low perceptual quality.

As with other image generation problems such as super-resolution \cite{27dong2016image} and image inpainting \cite{28xie2012image}, using a naive pixel-wise distance for training DL-based sparse MRI reconstruction models can result in image blurring and unrealistic appearance. In a clinical setting, avoidance of blurring can be crucial for proper diagnosis. More recently, GANs have emerged as a powerful technique for image generation, %which can also be applied for enhancing image-to-image translation \cite{20isola2017image}, super-resolution \cite{22ledig2017photo} and image inpainting \cite{25iizuka2017globally}. They have also 
which recently been used for sparse MRI reconstruction \cite{12mardani2019deep,13yang2018dagan,14hammernik2018variational}. In this work, we harness the power of conditional GANs to enhance DL-based sparse MRI reconstruction models and show their ability to reconstruct MR images with higher quality, as visually assessed by experienced MRI scientists. 

The main contributions of this paper are as follows:
\begin{itemize}
\item We propose and evaluate a conditional Wasserstein Generative Adversarial Network (cWGAN) applied for sparse  MRI reconstruction, in which both the generator and discriminator are conditioned using the acquired undersampled data.
\item We introduce a novel training algorithm called Adaptive Gradient Balancing (AGB) which extends WGAN training for multi-term loss objectives. We report the effectiveness of AGB for sparse  MRI reconstruction, and demonstrate its ability to improve image quality, accelerating and stabilizing our cWGAN training.
\item We provide an extensive comparison between different models and training techniques. In particular, we report qualitative and quantitative results of four different techniques - an unrolled iterative network, a WGAN based network, a cWGAN network and a cWGAN network trained with our AGB.
\item We propose and evaluate a novel Densely Connected Iterative Network (DCI-Net) for sparse  MRI reconstruction. Our architecture leverages a simple, yet powerful technique inspired by Dense-Nets \cite{10huang2017densely}, that improves the performance of our iterative network.
\item This is the first work to adopt Fr\'echet Inception Distance as a score metric for sparse  MRI reconstruction models. We use FID for early stopping of the GAN training and report its values on a hold-out test set.
\end{itemize}


\subsection{Related Work}

%Write one paragraph about - Classic approaches. Note that we have discussed it already in the introduction.
\iffalse
A paragraph about classic approaches. 
\fi

%{\color{red} MISSING WORK SUCH AS PIX2PIX PIX2PIXHD. SEE WHAT THE DISCRIMINATOR OF PIX2PIX GETS AS INPUT ETC} {\color{blue} fixed}
%Recently, DL has emerged as a very powerful method that has achieved state-of-the-art results in various computer vision tasks [cite few]. 

%Recent methods in image-to-image translation adopt the idea of conditional generative adversarial network \cite{17mirza2014conditional}, in which the generated data $g$ is conditioned by data $y$ that is being fed to both the generator and discriminator networks. Isola et al. \cite{19wang2018high}, uses a conditional generative adversarial network \cite{17mirza2014conditional} to learn a mapping from one domain of images to another.%, such as: converting a satellite photo into a map, converting a sketch into a photorealistic image, etc. Wang et al. \cite{20isola2017image} extended this work to generating high-resolution images.

There have recently appeared an increasing number of DL-based sparse MRI reconstruction models. Schlemper et al. ~\cite{9schlemper2018deep} used a cascade of convolutional neural networks employing data-consistency layers and optimized to minimize a pixel-wise distance. %Zhu et al. \cite{6zhu2018image} introduced AUTOMAP, a neural network that learns a mapping between the sensor and the image domain. The Automap architecture is composed of fully connected layers followed by convolutional layers trained to optimize a pixel-wise objective. 
Hammernik et al. ~\cite{8hammernik2018learning,14hammernik2018variational}, proposed a variational network for solving MRI-sparse reconstruction. In ~\cite{8hammernik2018learning} they presented a variational network trained to minimize a pixel-wise loss, then in ~\cite{14hammernik2018variational} proposed a GAN-based variational to bear on the blurring artifacts. % and to improve the perceptual appearance of the reconstructed images. 
Mardani et al. ~\cite{12mardani2019deep} proposed a GAN-based model that uses a deep residual network as a generator. % and a discriminator network trained to optimize a mixture of pixel-wise loss and LSGAN loss \cite{16mao2017least}. 
Yang et al. ~\cite{13yang2018dagan} introduced DA-GAN, a GAN-based model trained to optimize a mixture of pixel-wise loss, perceptual loss and GAN loss %. In contrast to the originally introduced cGAN technique ~\cite{17mirza2014conditional}, DA-GAN uses a partially conditioned architecture that 
which conditions only the generator input. %without conditioning the discriminator input. % which in this context, is similar to \cite{12mardani2019deep,14hammernik2018variational}. 
In addition, Yang et al. reported that a model that uses a pixel-wise loss and a GAN loss (without perceptual loss), generates unrealistic jagged artifacts.
%Note that I don't want to "attack" DA-GAN in the last two sentences, but we need to say that their architecture is only partially conditioned. We'll need to present them in a more positive way.

%Our method differs from other DL based sparse reconstruction studies in employing a conditional architecture that conditions both the generator and the discriminator, as we found that applying a conditional discriminator architecture has a profound impact on model convergence and performance. In addition, our method is unique in its AGB training and DCI-Net generator architecture. The former improves performance and stabilizes the training and the later provides a simple yet effective technique for enhancing feature propagation and reuse in iterative networks. 

\section{Problem Formulation}
%Let $y \in \mathbb{C}^{H \times W}$ be a $k$-space signal of a 2D complex image of size $H \times W$. 
Let $k \in \mathbb{C}^{H \times W}$
%\begin{equation}
%\hat{y} = y + noise
%\end{equation} 
be the $k$-space signal acquired by an MRI scanner. For a single-coil receiver, an image $m \in \mathbb{C}^{H \times W}$ can be estimated by performing an inverse Fourier transform:
\begin{equation}
m=\mathcal{F}^{-1}(k).
\end{equation} 
In PI, an array of $N$ coils acquire $N$ different 2D $k$-space measurements of the same object
\begin{equation}
K = \left\{ k_i | k_i \in \mathbb{C}^{H \times W}, i = 1\dots N \right\}. %%%%TODO note this dot, it supposed to end the previous sentence. 
\end{equation}
Each coil $C_i$, positioned at a different location, is typically highly sensitive in one region of space. This position-dependent sensitivity can be represented by a complex-valued coil sensitivity map in real space,
\begin{equation}
S = \left\{ s_i | s_i \in \mathbb{C}^{H \times W}, i = 1\dots N \right\}.
\end{equation}

During reconstruction, the images from each coil are combined into a fully-sampled image 
\begin{equation}
m_f = \pazocal{R}\left(K,S\right)
\end{equation}
where $\pazocal{R}$ is a reconstruction function:
\begin{equation}
\pazocal{R}\left(K,S\right) = \sum\limits_{i=1}^N \conjugatet{s_i} \odot \mathcal{F}^{-1}(k_i)
\end{equation} 
and $\conjugatet{s_i}$ is the complex conjugate of the sensitivity map of coil $C_i$.

%{\color{green} I WOULD USE A DIFFERENT SYMBOL, SINCE P IS LATER USED TO DENOTE DISTRIBUTIONS}
To accelerate imaging, a binary sampling pattern $M$ (see Fig.~\ref{fig:introFig}) is used to undersample each coil's $k$-space signal for each slice. The undersampled $k$-space signal, denoted by $K_u$, can be written as
\begin{equation}
K_u = M \odot K.
\end{equation}
The undersampled zero-filled image  $m_z$ can be calculated by:
\begin{equation}
m_z = \pazocal{R}\left(K_u, M\right).
\end{equation} 
In our task, the goal is to find a reconstruction function $G^{*}$ that minimizes an expected loss function $\pazocal{L}$ over a population of scans:

%\mathcal{B}  \left( P \odot \hat{Y} , S \right) = \hat{m}
\begin{equation}
G^{*} = \arg\min_{G}\mathbb{E}_{\left(K,M,P\right)}\left[\pazocal{L}\left(G \left( K_u , M\right), m_f\right) \right] .
\end{equation}
For a given $G^*$, $K_u$ and $M$, we will denote by $m_g$ the generated image 
\begin{equation}
m_g := G^{*}\left(K_u,M\right)
\end{equation}
We discuss our loss function $\pazocal{L}$ in Section \ref{sec:Objective}.

\section{Method}

%Using learning approaches, we learn a sparse MRI reconstruction model that enables accelerated and high-quality MR image reconstructions from undersampled data. The model is being learnt from training samples, compose of pairs of full $k$-space data and matched undersampled $k$-space data (that can be calculated retrospectively). We use a DL-based model, where our generator network uses an iterative architecture, similarly to \cite{9schlemper2018deep, 8hammernik2018learning, 15diamond2017unrolled}. To train a model that preserve fine details and

%In order to reconstruct high quality images with high data fidelity and realistic appearance, 

Our method learns a DL-based sparse MRI reconstruction model from training samples, each of which is a pair of a fully sampled $k$-space data and matched undersampled $k$-space data. We propose a conditional GAN architecture, which conditions the reconstruction using the  zero-filled image. Specifically, our model is composed of generator and discriminator networks. The generator reconstructs an image from an undersampled $k$-space dataset. The discriminator receives a pair of input images: (i) a ground truth image $m_f$ or a generated (``fake'') reconstructed image of undersampled $k$-space and (ii) a zero-filled image $m_z$ (see Fig.~\ref{fig:cgan}). %During training, the discriminator learns to distinguish between the fake pairs and the real pairs and the generator tries to fool the discriminator by generating accurate, realistic images.

While it is possible to use a non-conditional GAN architecture, for such a model, the discriminator is only able to enforce general style properties learnt from the distribution of the fully sampled images $P_{mf}$. However, for a given $K_u$ it is not guaranteed that the generator would learn to reconstruct a realistic image $G(K_u)$ that perceptually matches its corresponding $m_z$. %In other words, a non-conditional discriminator imposes texture and sharpness properties on the generated image $m_g$, without preserving a faithful perceptual appearance of $G(K_u)$. Instead, a conditional discriminator that sees both $m_z$ and $G(K_u)$ is able to give a more fine-grained estimation both for realistic appearance \textit{and for fidelity} of the reconstruction. 

%generator would learn to reconstruct a realistic image that perceptually matches the given undersampled image. In other words, a conditional discriminator can both estimate the realistic appearance of the image according to the population of the fully sampled images, and according to the given zero filled image. This ability leads to smarter discriminator, that 
%of the reconstruction, conditioned by the zero filled image (rather than givign an estimation that depends only on the general distribution of the fully sampled images).
%both the fidelity of the reconstruction and the realistic apperence of the reconstruction. 

%Compared to a non-conditinoal discriminator, a conditional discriminator can both estimate the realistic appearance and the accuracy of the reconstruction. This conditioning can be used as an other technique that enforces data fidelity. 
%Such a conditional architecture enables the discriminator to match the reconstructed image with its corresponding undersampled image, and to enforce data consistency on the spatial information. While it is possible to use a non-conditional GAN architecture, it is likely that for a given undersampled $k$-space data, the generator will reconstruct a fairly consistent image (due to minimizing a pixel-wise term or utilizing data-consistency layers), but since a non-conditional discriminator sees only the reconstructed images, it is not guaranteed that the generator would learn to reconstruct a realistic image that perceptually matches the given undersampled image. In other words, a non-conditional discriminator can only learn the general properties of the entire population of fully-sampled images, while a conditional discriminator is also able to estimate the accuracy and fidelity of the reconstruction. }

% I like the following idea, as it is probably a key invariant that explains the discrepancy between the convergence of WGAN and cWGAN in our task.
%The benefit of a conditional architecture is also apparent when training a reconstruction model that optimizes a multi-loss function incorporating a GAN loss and a pixel-wise loss, since, for a conditional architecture, a discriminator network can generate gradients that better correlate with the pixel-wise loss, thus stabilizing the training and improving convergence.



\begin{figure}[t]
\includegraphics[width=\linewidth]{figures/fig-CGAN2.png}
\centering
\caption{The generator receives undersampled $k$-space data as input and generates a matched estimated fully-sampled image. %The generator loss function incorporates a weighted sum of a pixel-wise distance (MSE) and a GAN loss, and its architecture is based on an iterative network. %of 20 iterations, each containing data-consistency and regularization blocks with dense connections between iterations. 
The critic learns to estimate the Wasserstein Distance between “fake” pairs and “real” pairs. %of zero-filled and fully-sampled images.
}
\label{fig:cgan}
\end{figure}

\subsection{Objective} \label{sec:Objective}

%{\color{red} THERE ARE MANY WORK THAT MAP AN IMAGE TO AN IMAGE SO THERE IS NO NEED TO DISCUSS ALL OF THE GUASSIAN THING. JUST SAY WHAT YOU DO. SINCE YOU ALREADY HAVE THE DISCUSSIONG OF FIG2 ABOVE DON'T USE MANY WORS. USE FORMULAS. }
%{\sout{Originally, cGANs took random Gaussian noise z and a conditioning image $c$, encoded them into hidden features h and generated different types of images, such as shoes, facades, buildings, etc. We make a slight modification to this model to fit our task: our generator only receives undersampled zero-filled $k$-space as a conditioning input (i.e. we omit the noise input). The discriminator remains unchanged and receives pairs of generated images with conditioning zero-filled images. In other words,}} 

%Our generator network learns a mapping from the distribution of undersampled $k$-space data $P_{ku}$ to the distribution of the fully sampled images $P_{mf}$, $G:P_{ku} \rightarrow P_{mf}$, and the discriminator maps the distribution of pairs of (1) zero-filled image and (2) fully sampled image or generated image, to real values, $D:\{P_{mz}, P_{mf}\} \rightarrow \rm I\!R$, where $P_{mz}$ is the distribution of the zero-filled images. 
%{\color{green} I CHANGED ALL $Pmf$ TO $Pm_f$ TO BE CONSISTENT WITH $Pm_z$}
%where  $P_{m_fg_f^i}$ is the union distribution of $P_{mf}$ and the distribution of the generated reconstructed images $P_{G(P_{ku})}$. 
%$P_{y_f^i} U P_{G(P_{ku})}$
%$P_{G(P_{ku})$ denotes the distribution of the generated reconstructed images. 

Following the success of Wasserstein GAN (WGAN) \cite{29arjovsky2017wasserstein}, we use WGAN training to optimize our generator and discriminator (dubbed “critic” from now on - after \cite{29arjovsky2017wasserstein}), and we utilize a weighted sum of Wasserstein loss and pixel-wise loss as an objective function. We also introduce, for the first time, a new technique for adaptively balancing the gradients of WGAN loss and pixel-wise loss, which stabilizes the training and leads to better performance.


Our conditional WGAN objective can be expressed as 
\begin{multline}
\pazocal{L}_{cWGAN}(G,D) = \E_{(m_z, m_f)}[D(m_z,m_f)] - \E_{(m_z^k, K_u)}[D(m_z^k,G(K_u))] 
%$\E_{x\in A}$
\end{multline}
%{\color{green}THIS IS INCORRECT AS WRITTEN. $m_f$ IS NOT A ZERO-FILLED IMAGE. ALSO THE EQUATION HAD $mk_u^i$, NOT $mk_f^i$. SHOULDN'T k BE A SUBSCRIPT TO m HERE? AND WHY IS THIS THE ONLY TERM THAT HAS AN INDEX i?}
%{\color{green}NOTE $k_u$ was already defined in Eq 6, but with an upper-case K}
where $K_u \in P_{ku}$ the distribution of undersampled $k$-space data, $m_f \in P_{mf}$  the distribution of the fully sampled images, and their corresponding undersampled zero-filled images are  $m_z^k$ and $m_z$ respectively. The generator $G$ and the critic $D$ are trained to optimize:
%G tries to minimize the above objective, while $D$ tries to maximize it. This min-max problem can be written as:
\begin{equation}
\arg\min_G \max_D\pazocal{L}_{cWGAN}(G,D).
\end{equation}
In addition to the adversarial loss, we also add to the generative component of our GAN a pixel-wise Mean Square Error (MSE) loss denoted by $\pazocal{L}_{MSE}(G)$.%loss that is calculated as: 
%consider changing y_{fi} to something else (maybe y^{fi})
%\begin{equation}
%\pazocal{L}_{MSE}(G) = %\frac{1}{WH}\sum_{i=1}^{W}\sum_{j=1}^{H}((m_f)_{i,j}-G(K_u)_{i,j})^2.
%\end{equation}
%Where W and H are the width and height of the image $m_f$. 
The final generator loss $\pazocal{L}_{G}$ is a weighted sum of the above two loss functions 
\begin{equation}
\pazocal{L}_{G} = \arg\min_G \max_D\pazocal{L}_{cWGAN}(G,D) +\lambda\pazocal{L}_{MSE}(G).
\end{equation}
%TODO note we should mention that this pixelwise distance is computed on the magnitude images, and also tha that input to the critic network is magnitude images. In addition, make sure that it is Ok wit hthe notation.


%should I cite GradNorm paper? https://arxiv.org/abs/1711.02257
%they don't support GANs, they do a similar concept but technically different. They didn't get accepted to ICLR.
%However, they are out there, and their idea is similar. 
%I think we might need to mention them somewhere and to explain the differences
\subsection{Adaptive Gradient Balancing}
In traditional WGAN training, the critic network is used as a learnt loss function, which dynamically changes during training, and thus may generate gradients with variable norm. To stabilize the WGAN training and to avoid drifting away from the ground-truth spatial information, we further use Adaptive Gradient Balancing (AGB), an algorithm that continually balances the gradients of the pixel-wise loss function and the WGAN loss function. 

%keeps the GAN gradients below an adaptive threshold that is determined by the gradients of the MSE loss
In order to keep the gradients of both terms at the same level, and since the WGAN gradients tend to vary, we choose to adaptively upper-bound the WGAN gradients. Specifically, we define $\beta$ to be an adaptive weight that will be used to bound the WGAN loss gradients. We calculate two moving-average variables $ganMA$ and $mseMA$ corresponding to the WGAN loss and the pixel-wise loss respectively. These moving averages capture the standard deviation (STD) of the gradients calculated at every backward step on the generated image, with respect to  each one of the losses separately. At every training step, if
\begin{equation}
ganMA > mseMA \cdot ratio 
\end{equation}
for a predefined $ratio$ value, we update $ganMA$ and $\beta$ as follows:
\begin{flalign}
\begin{aligned}
&\beta \gets \beta \cdot (1 + rate) \\
&ganMA \gets ganMA \cdot (1 - rate) 
\end{aligned}
\end{flalign}
where $rate$ is a predefined decay rate. During training, we divide the WGAN loss by $\beta$ to carefully decay the GAN loss gradients to roughly the same order of magnitude as those of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator's WGAN loss gradients and the discriminator loss gradients, we also decay the discriminator loss by the same $\beta$ factor (see Algorithm 1 in Sup.).  

%{\color{red} TOO EARLY TO DISCUSS EVALUATION}To evaluate the effectiveness of the cWGAN with AGB training, we compare our proposed model and training algorithm with (1) a cWGAN trained with the original WGAN training and (2) a traditional WGAN (without conditioning) trained with the original WGAN training. 

%{\color{red} THIS CAN BE A GOOD FIRST PARAGRAPH}During traditional WGAN training, the critic network is being used as a learnt loss function, which dynamically changes during training, and thus may generate gradients with variable norm. To stabilize the WGAN training and to avoid drifting away from the ground-truth spatial information, we further use an AGB that balances the gradients of the pixel-wise loss function and the WGAN loss function. 

Our AGB algorithm extends WGAN training and ensures one invariant during the entire training - the standard deviation of the WGAN loss gradients is upper-bounded by a factor of the standard deviation of the pixel-wise loss gradients. This invariant maintains the effectiveness of both loss terms, over the entire course of training. 

%Our AGB algorithm extends WGAN training, and by calculating moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training.

%By calculating the moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training. 

%(see Algorithm 1 {\color{red}THE TEXT NEEDS TO BE SELF CONTAINED. DO NOT SEND USERS TO LOOK AT YOUR PSUEDOCODE JUST AT THE END TELL THEM THAT THE METHOD IS LISTED IN ALG. 1}) and use it to carefully decay the WGAN loss gradients to an order of magnitude that is similar to the one of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator's WGAN loss gradients and the discriminator loss gradients, we also decay the discriminator loss by the same $\beta$ factor (see Algorithm 1).


%consider removing this sentence, or merging it with the above paragraph
%{\color{red} MOVE ABOVE TO BEGINNING OF SUBSECTION}By calculating the moving averages of the gradient norms of both loss terms, the AGB algorithm adaptively scales the gradients of the WGAN loss to a level that maintains the effectiveness of both loss terms, during the entire training. 



%TODO sort out the term regularization unit - make sure that if we use it, it is introduced in the main text. I'm not sure how common this term is and whether it is properly explained in the paper.
\subsection{Networks architecture}
%Note: the arithmetic inside each iteration and the data consistency unit were adopted from \cite{8hammernik2018learning}. We changed the convolutional unit to a more common architecture and we invented the dense connections between the iterations. All in all, there are few other works that share similar architecture. Our uniqueness here is the depth (we use 20 iterations where other use 5) and dense connections (that improves in extra 2-8 percentages of NMSE, and almost cost nothing in run time performance). We don't discuss run time performance in this study. 
%TODO make sure you discuss the data consistency layer - or cite 8hammernik2018learning

%a comment concerning the name "iterative  convolutional  network": {\color{blue} they have different names, but they all share similar architecture, we overlap with hamernik in the data consistency and arithmetic inside each iteration, but we don't overlap in the convolutional unit, our convolutinoal layers are not unique and similar to other studies... should I reach this resolution in the text?}
We propose a new generator architecture (Fig.~\ref{fig:dci}), called Densely Connected Iterative Network (DCI-Net), based on an iterative convolutional network \cite{8hammernik2018learning,15diamond2017unrolled,9schlemper2018deep}, to bring further improvements in image quality for sparse MR image reconstruction. The key new developments are the use of (1) dense connections \cite{10huang2017densely} across all iterations, which strengthens feature propagation, making the network more robust, and (2) a relatively deep
architecture of over 60 convolutional layers, bringing increased capacity. Our generator receives M coils of undersampled $k$-space data, and uses N = 20 iterations, each of which includes a data-consistency unit and a convolutional unit (Fig.~\ref{fig:dci}B). Dense skip-layer connections between the output of each iteration and the following G iterations - where typically G = 5 - are represented as curved lines in Fig.~\ref{fig:dci}A. This results in an input to each block composed of skip and direct connections concatenated to form a G+1 channel complex image. For our critic architecture we use a convolutional “PatchGAN” \cite{18li2016precomputed}. More information about the networks architecture can be found in Sup.~\ref{sup:architecture}.%(The number of skip connections is ramped down in the final iterations until there is only one channel at the output of the network.) 



%%%%%%%%%%%%update to the new figure!
\begin{figure*}[t]
  \includegraphics[width=\linewidth]{figures/dci-net-withDCv3.png}
  \centering
  \caption{DCI-Net (A) consists of N unrolled iterative blocks, each with dense skip-layer connections (curved arrows) to subsequent blocks. %(only G=2 connections shown per block).
  Each iterative block (B) consists of data-consistency (D) and convolutional (C) units. % The convolutional units (C) comprise three sequences, each consisting of 5x5 convolution, bias, and leaky-ReLU activation. Here the first two sequences use 20 filters and the last sequence 1 filter. 
  The convolutional unit operates on all G+1 connections, while data-consistency operates only on direct connection. %Images at all stages are complex - in practice, treated by creating real and imaginary channels (not shown).
  }
    \label{fig:dci}
\end{figure*}


\section{Results}


%update to match the master_data + partial MKE
\paragraph{The Dataset}
Fully sampled brain MRI datasets (T1, T2, T1-FLAIR and T2-FLAIR in axial, coronal and sagittal orientations) were acquired with various k-space data sizes and various numbers of coils along with sensitivity maps estimated from separate calibration scans.
%Fully sampled multi-slice brain datasets (256x256 T1-FLAIR and T2-FLAIR, in axial, coronal, and sagittal orientations), along with separately acquired sensitivity maps, were acquired after informed consent from 12 healthy volunteers at 3T using an 8-channel receive array. 
%The data were retrospectively down-sampled using 12 central lines of $k$-space and a fixed pseudo-random sampling pattern outside the central region, resulting in a net undersampling factor of four. Complex coil-combined zero-filled reconstructions were used as input to the network. The undersampled $k$-space data were also input directly into each iterative block of the network (Fig. 1A) for use in the data-consistency units. The fully sampled $k$-space data were reconstructed to form reference images for comparison with the network output. 
In total, 2267 slices were acquired, of which 1901 were used to train the networks, 151 for validation and 215 for testing. In addition, during training, we also applied random horizontal flips and rotations (bounded to 20 degrees) to augment the training set.
%In total, 1130 slices were collected, of which 948 were used to train the networks, 89 for validation and 93 for testing. In addition, during training, we also applied random horizontal flips and rotations (bounded to 20 degrees) to augment the training set.
As evaluation metrics, we compute both mean square error (NMSE), and the Fr\'echet Inception Distance (FID)~\cite{30heusel2017gans}, which is a similarity measure between two datasets that correlates well with human judgment of visual quality and is most often used to evaluate the quality of images generated by GANs. The Adam optimizer is used with a learning rate of 5x$10^{-4}$ for both generator and critic networks. For the traditional GAN training, $\lambda$ is initialized to 100, after a hyper parameter search conducted on the values 10, 100, 1000. %For the proposed model with AGB training, $\beta$ is initialized to 10 and increased during training to value of 342. 
All models performed 600 epochs in $\sim$2 weeks of training, and the inference run time is 100ms per slice.


%\paragraph{Fr\'echet Inception Distance}
%{\color{red} I SEE THAT THIS SECTION IS STILL WORK IN PROGRESS. WRITE ME WHEN YOU'RE DONE. PRESENT THE TWO METRICS. PRESENT THE BASELINES. REFER TO TABLE The results are listed in Tab.~\ref{xxx}. TALK ABOUT CONCLUSIONS.}

%{\color{red} MU AND SIGMA NOT DEFINED. YOU START WITH FID MOVE TO METHODS COMPARED AND THEN GO TO NMSE. THAT's A WEIRD ORDER}  {\color{blue}fixed}
%(FID) \cite{30heusel2017gans} is a similarity measure between two datasets that correlates well with human judgment of visual quality and is most often used to evaluate the quality of images generated by GANs. We utilize FID as a quality metric to evaluate the similarity between the set of our generated images and the corresponding fully-sampled images. FID relies on the Fr\'echet distance calculated from two Gaussians each fitted on feature vectors taken from a pre-trained Inception network, one for the generated images and one for the fully-sampled images:
%fix it, combined it with the above paragraph and remove it from figure 5
%\begin{equation}
%\begin{multline}
%FID(P_{mf},G(P_{ku})) = \left\|\mu_{\text{p}}-\mu_{g}\right\|_{2}^{2}+  \operatorname{Tr}\left(\Sigma_{p} + \Sigma_{g}-2\left(\Sigma_{p}\Sigma_{g}\right) ^ {\frac{1}{2}} \right)
%\end{multline}
%\end{equation}
%where $\mu_{\text{p}}$, $\mu_{\text{g}}$ and $\Sigma_{p}$, $\Sigma_{g}$ are the mean and variance of the Gaussians fitted on the feature vectors of %$P_{mf}$ and $G(P_{ku})$ respectively. To our knowledge, we are the first to utilize FID as a score metric for sparse MRI reconstruction models.

%Normalized mean square error (NMSE) can be calculated between the generated images and the fully sampled images as follows:
%\begin{equation}
%\begin{aligned}
%NMSE(m_f, m_g) =  \frac{\operatorname{MSE}(m_f,m_g)}{\operatorname{MSE}(m_g, 0)} = %\frac{\|m_f-m_g\|_{2}^{2}}{\|m_f\|_{2}^{2}}
%\end{aligned}
%\end{equation}
%where $\|\|_{2}^{2}$ is the squared Euclidean norm, and $m_f^v$, $m_g^v$ are the vciteectorized representation of $m_f$ and $m_g$. %Similar to other pixel-wise distance metrics, one of the drawbacks of NMSE is that it tends to favor models that create perceptually overly smooth reconstructions. 

\paragraph{Comparing GANs Convergance}
%TODO ", as can be seen in Fig.~ ZZZ" think about adding a figure that presents the GAN gradients
To show the effectiveness of our method, we compared the convergence of our cWGAN-AGB model to (1) cWGAN and (2) WGAN, both trained using a traditional WGAN training (without AGB). During the training phase, FID and NMSE were evaluated on a hold-out validation set, for each epoch. As can be seen in Fig.~\ref{fig:val-curve}, our proposed model converges better, with both scores decreasing significantly faster compared to other techniques. %For a non-conditional architecture, during training, the critic network may generate gradients that, at times, might be completely uncorrelated with MSE loss. Such a relation between both losses may diminish the efficiency of the optimization algorithm. For the conditional architecture that uses a traditional WGAN with a fixed lambda, the model performance would be very sensitive to the lambda parameter used for weighting the MSE loss and the GAN loss. For such a WGAN training, although the gradients of the critic are bounded via clipping, the WGAN loss may generate gradients with variable norm, which during training with a non-optimal lambda, can hinder the effectiveness of the pixel-wise loss, even for an a-priori carefully selected lambda. Such a usage of fixed lambda between terms can lead to slow convergence and decreased performance, where one of the terms can grow to dominate the other, especially for GANs that rely on critic/discriminator models that are essentially a learnable loss functions.

\begin{figure*}[t]
\includegraphics[width=\linewidth]{figures/validation-per-poch2.png}
\centering
\caption{FID and NMSE (lower is better) during training, as evaluated on the validation set. Results are shown for WGAN a vanilla cWGAN, and our adative cWGAN-AGB.}%Our WGAN-AGB training. Adopting the training algorithm of WGAN, we calculate two moving-average variables for the SD of both pixel-wise and GAN loss gradients. Every training step, if the cumulative SD of the GAN gradients is greater than the cumulative SD of the pixel-wise gradients, we increase $\beta$ which carefully decays the GAN loss gradients to the same order of magnitude as those of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator’s GAN gradients and the discriminator’s gradients, we also decay the discriminator loss by the same factor.}
\label{fig:val-curve}
\end{figure*}

% \paragraph{Comparing GANs Convergance}
% %TODO ", as can be seen in Fig.~ ZZZ" think about adding a figure that presents the GAN gradients
% To show the effectiveness of our method, we compared the convergence of our cWGAN-AGB model to (1) cWGAN and (2) WGAN, both trained using a traditional WGAN training (without AGB). During the training phase, FID and Normalized mean square error (NMSE) were evaluated on a hold-out validation set, for each epoch. As can be seen in Fig.~\ref{fig:val-curve}, our proposed model converges better, with both scores decreasing significantly faster compared to other techniques. For a non-conditional architecture, during training, the critic network may generate gradients that, at times, might be completely uncorrelated with MSE loss. Such a relation between both losses may diminish the efficiency of the optimization algorithm. For the conditional architecture that uses a traditional WGAN with a fixed lambda, the model performance would be very sensitive to the lambda parameter used for weighting the MSE loss and the GAN loss. For such a WGAN training, although the gradients of the critic are bounded via clipping, the WGAN loss may generate gradients with variable norm, which during training with a non-optimal lambda, can hinder the effectiveness of the pixel-wise loss, even for an a-priori carefully selected lambda. Such a usage of fixed lambda between terms can lead to slow convergence and decreased performance, where one of the terms can grow to dominate the other, especially for GANs that rely on critic/discriminator models that are essentially a learnable loss functions.

% \begin{figure*}[t]
% \includegraphics[width=\linewidth]{figures/validation-per-poch2.png}
% \centering
% \caption{ Comparing GANs convergence. FID and NMSE were calculated per epoch, on a hold-out validation set, for cWGAN-AGB, cWGAN and WGAN. 
% %Adopting the training algorithm of WGAN, we calculate two moving-average variables for the SD of both pixel-wise and GAN loss gradients. Every training step, if the cumulative SD of the GAN gradients is greater than the cumulative SD of the pixel-wise gradients, we increase $\beta$ which carefully decays the GAN loss gradients to the same order of magnitude as those of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator’s GAN gradients and the discriminator’s gradients, we also decay the discriminator loss by the same factor.
% }
% \label{fig:val-curve}
% \end{figure*}


% %Although NMSE is widely used and sometimes reported as the primary score for measuring image reconstruction models, and since it relies on a pixel-wise distance, NMSE tends to favor models that create perceptually overly smooth reconstructions. In this study we chose to compare model according to their weighted sum of NMSE and FID ({\color{blue}how can we combine both in an elegant way? - continue,}).

\paragraph{Comparison Methods}
We compared (see Figs.~\ref{fig:imageCompare}, \ref{fig:val-curve}) our cWGAN-AGB with three other models: 1) cWGAN, 2) WGAN, and 3) a baseline DCI-Net for sparse MRI reconstruction without any GAN technique. All models were evaluated with NMSE and FID on a hold-out test set. We found that (a) cWGAN and cWGAN-AGB have better SNR and fewer artifacts than WGAN, (b) cWGAN-AGB converges much faster than cWGAN and WGAN (see Fig.~\ref{fig:val-curve}) and performs better in both FID and NMSE measures (Tab.~\ref{table:quanitative-results}) and (c) although cWGAN-AGB has higher NMSE than the baseline model, it performs better in FID and yields sharper images with more fine details while maintaining a more natural image texture (see Fig.~\ref{fig:imageCompare}).

\paragraph{Ablation Study} %should we claim for novelty by using a "longer" unrolled architecture?
We farther provide an ablation study, demonstrating the effectiveness of our key new  architecture developments: (1) dense connections \cite{10huang2017densely} across all iterations, which strengthens feature propagation, making the network more robust, and (2) a relatively deep architecture of 20 iterations, composing more than 60 convolutional layers, which brings an increased capacity. We compared our generator to (1) a similar network without dense connections and (2) a 5-iteration based network with similar amount of learnt parameters. We have found that employing dense connections significantly improved accuracy, and the use of the deeper network produced 16\% lower mean NMSE than a shallower network that had a similar number of learned parameters, (see Tab.~\ref{table:quanitative-results}).
%Dense connections improves NMSE by 6.7%



\begin{table}[t]
\begin{center}
\begin{tabular}{|l|c|c|}
\hline
%TODO note the slash
%present lowest values in bold
Experiment \textbackslash Score & NMSE($10^{-3}$)  & FID\\
\hline\hline
DCI-Net (5I-G5-K160) & 3.75 & 19.8 \\ % update to the latest 
DCI-Net (20I-G1-K40, no dense) & 3.46 & 19.33\\ 
DCI-Net (20I-G5-K40) & \underline{3.24} & 19.4\\
WGAN & 3.71  & 19.7\\
cWGAN & 3.61 &  19.9\\
cWGAN-AGB (proposed) & \textbf{3.39} &  \textbf{18.7}\\
\hline
\end{tabular}
\end{center}
\caption{Evaluation on a holdout test set. Our proposed model outperforms other GAN based models according to both scores, and results in better FID compared to the baseline model. Although cWGAN-AGB exhibits slightly degraded NMSE and SSIM performance compared to the baseline, it generates images with higher visual quality. Our proposed generator uses 20 iterations (20I), a growth rate of 5 (G5) and 40 kernels for each convolution (40K). All 3 DCI-Nets have similar amount of weights.%, while the baseline sometimes exhibits some blurring (see Fig.~\ref{fig:imageCompare}). Note that our baseline model uses a similar generator architecture and was trained without any GAN technique, for roughly twice the number of epochs (compared to the GAN models). {\color{red} THIS TABLE IS AMBIGUOUS}{\color{blue} maybe we should compare here only the GAN based models? note that the baseline performance appears also in the ablation table.  } 
%Quantitative comparison of image quality for our proposed DCI-net, a 5 iterations DCI-net with x4 number of filters for each convolution, a DCI-Net without the dense connections, expressed as NMSE (normalized mean-square error), SSIM (structural similarity index) and FID relative to fully sampled reference image. Our proposed generator uses 20 iterations (20I), a growth rate of 5 (G5) and 40 kernels for each convolution (40K). All 3 models have similar amount of weights. Numbers are mean values from a test set of 215 images. 
}  
\label{table:quanitative-results}
\end{table}

\begin{figure*}[t]
\includegraphics[width=\linewidth]{figures/qualitative-results.png}
% \includegraphics{qualitative-results.png}
\centering
\caption{A representative example with ROIs showing the reconstruction of all models side-by-side: a) cWGAN-AGB; b) ground-truth (fully-sampled) image; c) zero-filled image; d) baseline generator network; e) WGAN; f) cWGAN. cWGAN and cWGAN-AGB have better SNR and fewer artifacts than WGAN. cWGAN-AGB yields
sharper images with more fine details while maintaining a more natural appearance. The baseline model sometimes exhibits some blurring.}
\label{fig:imageCompare}
\end{figure*}



%%%%%make sure it is informative enough, and try to emphasize that it was a "blind test", in a way that the judge didn't know whether it's a GAn model, baseline model or full scan
% and during scoring the scientists didn't know which model created each study case
%how can I improve the flow of this paragraph?
\paragraph{Visual Scoring}
To assess the perceptual quality of the resulting images we also report a visual scoring conducted by a group of four experienced MRI scientists. The scientists ranked the same test set of studies three times, for the proposed method (cWGAN-AGB), the baseline method (a DCI-Net trained without any GAN technique), and for the fully sampled images. During the scoring, the scientists were asked to rank the studies without knowing for which set they belong. The studies were taken from a cohort of seven healthy volunteers. Each study contained a full brain scan comprising 25-43 slices. For each study, image sharpness, signal-to-noise ratio (SNR), contrast, artifacts and overall image quality (IQ) were reported, with scores from 1 to 5 indicating poor to excellent, see Tab.~\ref{table:blind-test}. 


\begin{table*}[t]
\begin{center}
\begin{tabular}{|l|c|c|c|c|c|c|}
\hline
%TODO is it OK to use bold for the 2nd palces (as the first row is the ground truth...)?
Images & Sharpness & SNR & Contrast & Artifacts & Overall IQ\\
\hline\hline
Full scan & 5.0 & 3.3 & 4.0 & 4.0 & 4.5 \\
Baseline (DCI-Net) & 2.3 & \textbf{4.5} & 4.0 & 3.8 & 2.3 \\
cWGAN-AGB (proposed) & \textbf{3.8} & 3.8 & 4.0 & 3.8 & \textbf{3.5} \\
\hline
\end{tabular}
\end{center}
\caption{Mean of sharpness, SNR, contrast, artifacts and overall IQ scored by MRI experts for our proposed GAN method, a baseline DCI-Net and the fully-sampled images. Scores from 1 to 5 indicate poor to excellent.).}
\label{table:blind-test}
\end{table*}

%TODO should we mention the comparison with classical methods that we have in the sup? there are some people that consider them as sota...
%\paragraph{Comparison with Other Methods} 
%We farther provide a comparison with classical methods. see Sup.~\ref{sup:results}.

\section{Discussion}
In this work we have designed, trained and tested a sparse  MRI reconstruction model that uses a conditional GAN architecture and a novel GAN training procedure. By leveraging GANs to their fullest, the method generates sharper images with more fine detail and natural appearance than would otherwise be possible. We have also used dense connections to improve the performance of our unrolled iterative generator network. In addition to the training technique and architecture, we have reported the use of FID for network evaluation and have shown its correlation with visual scoring by experienced MR scientists. 

%fix the next paragraph?
Under the context of sparse  MRI reconstruction, a GAN based model can raise a concern about hallucination, where the model synthesis a non-fidelity or unrealistic image details, which can be problematic for proper diagnostic. In this study, we found that our method does not suffer from hallucination, as visually assessed by experienced MRI scientists. This may be due to the usage of (1) a pixel-wise loss term, that prioritizes reconstruction accuracy, (2) data consistency layers embedded inside the network, 3) a conditional GAN training that allows the critic to penalize low-fidelity reconstruction and 4) our AGB training, that ontinually upper bounds the gradients of the GAN loss. Moreover, we believe our AGB training can be beneficial for any GAN-based model employing a multi-term loss objective. This study attests to the potential of such DL-based sparse reconstruction models to be translated to the real clinical environment.


%Our proposed cWGAN-AGB model has three advantages over a conventional GAN: (1) A critic that receives both the {\color{red}NOT EXACTLY} input image and the reconstructed image can enforce higher data fidelity compared to a non-conditional GAN architecture; (2) {\color{red} THIS IS MORE OF  RESULT THAN A PROPERTY} Its training leads to perceptually better appearance of the reconstructed images; and 3) It stabilizes training and leads to better convergence. 



%
% ---- Bibliography ----
%
% BibTeX users should specify bibliography style 'splncs04'.
% References will then be sorted and formatted in the correct style.
%for iccv it was: ieee
\bibliographystyle{splncs04}
\bibliography{egbib}


\begin{center}
{\LARGE Supplementary Appendices\footnote{Put here for the reader's convenience.}}
\end{center}
\appendix

\section{Networks architecture} \label{sup:architecture}

\subsection{Data-consistency unit}
Each data-consistency unit shades the input image with each coil sensitivity map, transforms the resulting images to $k$-space, imposes the sampling mask, calculates the difference relative to acquired $k$-space and returns them to the image domain, multiplied by a learned weight (Fig.~\ref{fig:dci}D). By utilizing the acquired $k$-space data as a prior, the data-consistency units, embedded as operations inside the network, keeps the network from drifting away from the acquired data. For this use, the undersampled $k$-space data were also input directly into each iterative block of the network (Fig.~\ref{fig:dci}A).

\subsection{Convolutional unit}
Each convolutional unit (Fig.~\ref{fig:dci}C) has three sequences consisting of 5x5 convolution, bias, and leaky-ReLU layers. The output of the final iteration (Fig.~\ref{fig:dci}A) is (1) compared to the fully sampled reference image to generate a pixel-wise loss function, using MSE, and (2) paired with its corresponding zero-filled image and fed into a critic network to evaluate WGAN loss. 

\section{Critic architecture}

For our critic architecture we use a convolutional “PatchGAN” \cite{18li2016precomputed}. The critic receives a pair of (1) $m_z$ and (2) $m_f$ or $G(K_u)$,  concatenated as two channels and is able to penalizes structure at the scale of image patches, from both channels. The architecture incorporates four convolutional layers with a stride of 2, each followed by batch normalization and LeakyReLU. The last convolutional layer is flattened and then fed into a linear layer, for which each input value corresponds to a different patch in the input channels. The linear layer outputs a single value, which is used to calculate the critic’s WGAN loss. 




\begin{algorithm*}[t]
 \KwData{ $\alpha$, the learning rate. $\beta$ the adaptive gradient balancing variable. $c$, the clipping parameter. $m$, the batch size. $n_{critic}$, the number of iterations of the critic per generator iteration. $G_\theta$ the generator network with parameters $\theta$ . $D_w$ the critic network with parameters $w$.}
 $mseMA \gets$ 0\;
 $ganMA \gets$ 0\;
 $\beta$ $\gets$ initGradBalance\;
  \For{number of training iterations}{
  	\For{$t$ = 0, ..., $n_{critic}$}{
   	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset\;
   update the discriminator by ascending its stochastic gradient:\\
   $g_w$ $\gets$ $\nabla _w$ $[\frac{1}{m}\frac{1}{\beta}$ $(\sum_{i=1}^{m} D_w(x^{(i)}) - \sum_{i=1}^{m} D_w(G_\theta(z^{(i)})))]$  \;
   $w$ $\gets$ $w$ + $\alpha$ $\cdot$ Adam($w$, $g_w$) \;
   $w$ $\gets$ clip($w$, -$c$, $c$)
   }
	Sample a minibatch of $m$ under sampled data points \{$z^{(1)}$,..., $z^{(m)}$\} with a corresponding $m$ fully sampled data points \{$x^{(1)}$,..., $x^{(m)}$\} from the dataset\;
	$g_\theta$ $\gets$  $  \nabla _\theta$ $ [$ $\frac{1}{m}(\frac{1}{\beta}\sum_{i=1}^{m} D_w(G_\theta(z^{(i)})) + \sum_{i=1}^{m} MSE(x^{(i)}, G_\theta(z^{(i)})))]$ \;
	$\theta$ $\gets$ $\theta + \alpha$ $\cdot$ Adam($\theta$, $g_\theta$) \;
	
	$g_{gan}$ $\gets$ $\frac{1}{m}\frac{1}{\beta}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [D_w(G_\theta(z^{(i)})]$\;
	$g_{MSE}$ $\gets$ $ \frac{1}{m}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{(i)})} [MSE(x^{(i)}, G_\theta(z^{(i)}))]$\;
	$ganMA \gets ganMA \cdot \lambda + (1-\lambda) \cdot STD(g_{gan})$\;
	$mseMA \gets mseMA \cdot \lambda + (1-\lambda) \cdot STD(g_{MSE})$\;
	\uIf{ $ganMA > mseMA \cdot ratio $}{
	$\beta \gets \beta \cdot (1 + rate)$ \; 
	$ganMA \gets ganMA \cdot (1 - rate)$}
   }{
 }
 \caption{WGAN with adaptive gradient balancing, our proposed algorithm. In our experiments we used the defualt values $\alpha$ = 0.00005, initGradBalance = 10, $c$ = 0.01 \label{IR}, $\lambda$ = 0.99, $ratio$ = 10, $rate$ = 0.1.}
\end{algorithm*}

\section{Results} \label{sup:results}

\iffalse
%%%% build the table
\begin{table}[t]  %should it be declared with [t]?
\begin{center}
\begin{tabular}{|l|c|c|c|}
\hline
& NMSE($10^{-3}$) & FID \\
\hline\hline
DCI-Net (5I-G5-K160) & 3.75 & 19.8 \\ % update to the latest 
DCI-Net (20I-G1-K40, no dense) & 3.46 & 19.33\\ 
DCI-Net (20I-G5-K40, proposed)   & \textbf{3.24} & 19.40\\ 
%TODO add FID! and PSNR?
\hline
\end{tabular}
\end{center}
\caption{Quantitative comparison of image quality for our proposed DCI-net, a 5 iterations DCI-net with x4 number of filters for each convolution, a DCI-Net without the dense connections, expressed as NMSE (normalized mean-square error), SSIM (structural similarity index) and FID relative to fully sampled reference image. Our proposed generator uses 20 iterations (20I), a growth rate of 5 (G5) and 40 kernels for each convolution (40K). All 3 models have similar amount of weights. Numbers are mean values from a test set of 215 images. } %TODO make sure that the caption explain elegantly the format I-G-K above.
\label{table:ablation}
\end{table}
\fi

\paragraph{Comparison with Other Methods}

%%%%%fix the 16% to match the latest experiments
For the sake of completeness, we provide a qualitative comparison for our generator architecture trained without a critic network, solely optimizing MSE loss. We compare our generator performance to compressed sensing methods using wavelets or Total Variation (TV) and to Autocalibrating Reconstruction for Cartesian imaging (ARC) [cite]. Sup.~\ref{table:comprison-to-classic-methods} gives a comparison of mean NMSE and SSIM for the various methods, as well as zero-filled images, from the test set. It can be seen that the DCI-Net produces significantly more accurate reconstructions than the other methods. 


%consider adding a qualitative comparison to classic methods - we have it, but I'm not sure if it is needed


\begin{table}[t]  %should it be declared with [t]?
\begin{center}
\begin{tabular}{|l|c|c|}
\hline
%TODO note the slash
%present lowest values in bold
& NMSE($10^{-3}$) & SSIM \\
%& ZF & Wavelets & TV & ARC & DCI-Net-5I-G5 & DCI-Net-20I-G1  & DCI-Net-20I-G5 \\
\hline\hline
ZF & 115 & 0.67 \\
Wavelets & 18.7 & 0.85 \\
TV & 14.1 & 0.89 \\
ARC & 18.9 & 0.82\\
cWGAN-AGB (proposed)   & \textbf{3.39} & \textbf{0.95}\\ %TODO update to the accurate numbers
\hline
\end{tabular}
\end{center}
\caption{Quantitative comparison of image quality of our proposed method with ZF (zero-filled input image), and images reconstructed using wavelets, TV (total variation) and ARC, expressed as NMSE (normalized mean-square error) and SSIM (structural similarity index) relative to fully sampled reference image. Numbers are mean values from a test set of 215 images. } 
\label{table:comprison-to-classic-methods}
\end{table}


\paragraph{Implementation Details}
Adam optimizer is used with a learning rate of 5x$10^{-4}$ for both generator and critic networks. Training is performed with TensorFlow interface on a NVIDIA Titan X Pascal GPU, 12GB RAM. For the traditional GAN training, $\lambda$ is initialized to 100, after a hyper parameter search conducted on the values 10, 100, 1000. For the proposed model with AGB training, $\beta$ is initialized to 10 and increased during training to value of 370. All models performed 600 epochs in $\sim$2 weeks of training, and the inference run time is 100ms per slice.
%TODO I can add a beta per epoch graph, showing how it increases from 10 to 370.

\paragraph{Model Selection} %TODO consider removing it
In this study, we propose to use both NMSE and FID for model selection. Specifically, to select the best model for each experiment, we evaluated FID and NMSE on the validation set for each epoch (see Fig.~\ref{fig:val-curve}). Then, we calculated the mean of both scores per experiment (starting from epoch 200), and normalized each series separately, by dividing with the corresponding mean. The epoch for which the model minimized the sum of normalized FID and normalized NMSE were selected for evaluation on the test set. 


%{\color{red}THIS IS NOT CLEAR AT ALL} {\color{blue}will be fixed very soon}
\paragraph{Sampling Pattern} Our method is applied to accelerated multi-slice 2D scanning, where $k$-space is undersampled in the phase-encode direction using a 1D variable-density sampling (VDS) pattern whose density decreases linearly between the central and outer regions of $k$-space (with a net undersampling factor of four), but with the central 12 lines of $k$-space fully sampled (see Fig.~\ref{fig:introFig}). %Note that our metrhod is general and can support different factors and  sampling patterns 


\begin{figure}[t]
\includegraphics[width=\linewidth]{figures/intro5.png}
  \centering
  \caption{Fully-sampled $k$-space multiplied by an acquisition sampling pattern, %with acceleration factor of 4,
  results in highly undersampled $k$-space (top right). Conventional reconstruction of the undersampled $k$-space using zero-filling generates a low-quality image with heavy artifacts that is completely non-diagnostic (bottom right). A non-accelerated acquisition that uses fully-sampled $k$-space results in high-quality image (bottom left). %In this study, we focus on 2D data acquisition, which utilizes a 1D sampling pattern in the phase-encoding direction.
  }
    \label{fig:introFig}
\end{figure}




\end{document}


==> miccai/aside/short_version_backup2.txt <==
% This is samplepaper.tex, a sample chapter demonstrating the
% LLNCS macro package for Springer Computer Science proceedings;
% Version 2.20 of 2017/10/04
%
\documentclass[runningheads]{llncs}
%
\usepackage{graphicx}
% Used for displaying a sample figure. If possible, figure files should
% be included in EPS format.
%
% If you use the hyperref package, please uncomment the following line
% to display URLs in blue roman font according to Springer's eBook style:
% \renewcommand\UrlFont{\color{blue}\rmfamily}

%%%TODO NOTE ITZIK ADDED THE FOLLOWING BLOCK:
\usepackage{xcolor} 
\usepackage{amsmath}
\usepackage{amssymb}
\DeclareMathOperator{\E}{\mathbb{E}}
%\newcommand{\argmin}{\arg\!\min}

\let\conjugatet\overline
%\usepackage{calrsfs}
\DeclareMathAlphabet{\pazocal}{OMS}{zplm}{m}{n}
%I added it for the shorter algorithm (itzik):
%\usepackage[ruled,vlined]{algorithm2e}
\usepackage{algorithm,algorithmic,multicol}


%adding the sup:
\usepackage{xr}
\externaldocument[supp-]{sup}


\begin{document}
%
\title{Conditional WGANs with Adaptive Gradient Balancing for Sparse MRI Reconstruction}
%
%\titlerunning{Abbreviated paper title}
% If the paper title is too long for the running head, you can set
% an abbreviated paper title here
%

\author{Itzik Malkiel\inst{1,2} \and
Sangtae Ahn\inst{1} \and
Valentina Taviani\inst{3} \and
Anne Menini\inst{3} \and
Lior Wolf\inst{2} \and
Christopher J. Hardy\inst{1}}
%
%\authorrunning{I. Malkiel et al.}
\authorrunning{Anonymous}
% First names are abbreviated in the running head.
% If there are more than two authors, 'et al.' is used.
%
\institute{GE Global Research \and School of Computer Science, Tel Aviv University, Israel \and GE Healthcare} %
\maketitle              % typeset the header of the contribution
%
\begin{abstract}
Recent sparse  MRI reconstruction models have used Deep Neural Networks (DNN) to reconstruct relatively high-quality images from highly undersampled $k$-space data, enabling much faster MRI scanning. However, these techniques sometimes struggle to reconstruct sharp images that preserve fine detail while maintaining a natural appearance. 

In this work we leverage Generative Adversarial Networks (GANs) to enhance the image quality of a deep-learning based sparse MRI reconstruction network. We use a Conditional Wasserstein Generative Adversarial Network (cWGAN) combined with a novel Adaptive Gradient Balancing (AGB) technique that stabilizes the training and minimizes the presence of artifacts, while maintaining a high-quality reconstruction that produces sharper images compared to non-GAN techniques.

%TODO I think we should add keywords - they use it in the template
%\keywords{First keyword  \and Second keyword \and Another keyword.} 
\end{abstract}
%
%
%

\section{Introduction}

%Magnetic Resonance Imaging (MRI) uses powerful magnetic fields and radio waves to generate high-quality cross-sectional images of the human body. The MRI raw data are typically acquired by sequentially rastering through multiple traversals of Fourier space (also called $k$-space), and are then transformed into images via image reconstruction. While the reconstruction process is generally fast, data acquisition is inherently slow, and imaging times for a typical exam can easily exceed 30 minutes. One way to accelerate MR scanning is by undersampling $k$-space - reducing the number of $k$-space traversals by some factor R, thus accelerating the scan proportionately. However, this violates the Nyquist criterion, resulting in aliasing artifacts in the zero-filled reconstructed image.

%is it Ok to say k-space without introducing it?
MR imaging data acquisition is inherently slow, and imaging times for a typical exam can easily exceed 30 minutes. One way to accelerate MR scanning is by undersampling $k$-space - reducing the number of $k$-space traversals by some factor R, thus accelerating the scan proportionately. However, this violates the Nyquist criterion, resulting in aliasing artifacts in the zero-filled reconstructed image.

Moving beyond parallel imaging (PI) and compressed sensing (CS), most machine-learning approaches use Deep Neural Networks (DNN) to reconstruct MR images from undersampled $k$-space \cite{6zhu2018image,8hammernik2018learning,9schlemper2018deep}. Among the most promising Deep Learning (DL) techniques, an unrolled iterative network (also called cascading network) has emerged as a powerful method that has achieved state-of-the-art results \cite{8hammernik2018learning,9schlemper2018deep}. Inspired by compressed sensing, this technique uses a neural network composed of a sequence of iterations. All iterations include data-consistency and convolutional units. The data-consistency units, utilize the acquired $k$-space lines as a prior that keeps the network from drifting away from the acquired data, and the convolutional layers are trained to regularize the reconstruction, effectively generating a fully-sampled image from the undersampled image. 

As with other image generation problems %such as super-resolution \cite{27dong2016image} and image inpainting \cite{28xie2012image}
, using a naive pixel-wise distance for training DL-based sparse MRI reconstruction models can result in image blurring and unrealistic appearance. In a clinical setting, avoidance of blurring can be crucial for proper diagnosis. More recently, GANs have %emerged as a powerful technique for image generation, which recently 
been used for sparse MRI reconstruction \cite{12mardani2019deep,13yang2018dagan,14hammernik2018variational}. In this work, we harness the power of conditional GANs to enhance DL-based sparse MRI reconstruction models and show their ability to reconstruct MR images with higher quality, as visually assessed by experienced MRI scientists. 

The main contributions of this paper are as follows: (1) We propose and evaluate a conditional Wasserstein Generative Adversarial Network (cWGAN) applied for sparse MRI reconstruction, in which both the generator and discriminator are conditioned using the acquired undersampled data.
(2) We introduce a novel training algorithm called Adaptive Gradient Balancing (AGB) which extends WGAN training for multi-term loss objectives. %We report the effectiveness of AGB for sparse  MRI reconstruction, and demonstrate its ability to improve image quality, accelerating and stabilizing our cWGAN training.
(3) We provide an extensive comparison between different models and training techniques. In particular, we report %qualitative and quantitative%
results of four different techniques - an unrolled iterative network, a WGAN based network, a cWGAN network and a cWGAN network trained with our AGB.
(4) We propose and evaluate a novel Densely Connected Iterative Network (DCI-Net) for sparse  MRI reconstruction. Our architecture leverages a simple, yet powerful technique inspired by Dense-Nets \cite{10huang2017densely}.%, that improves the performance of our iterative network.
(5) This is the first work to adopt Fr\'echet Inception Distance as a score metric for sparse MRI reconstruction models. %We use FID for early stopping of the GAN training and report its values on a hold-out test set.



\subsubsection{Related Work}

%consider writing one paragraph about Classic approaches. Note that we have discussed it already in the introduction.
\iffalse
A paragraph about classic approaches. 
\fi


There have recently appeared an increasing number of DL-based sparse MRI reconstruction models. Schlemper et al. ~\cite{9schlemper2018deep} used a cascade of convolutional neural networks %employing data-consistency layers and 
optimized to minimize a pixel-wise distance. Hammernik et al. ~\cite{8hammernik2018learning,14hammernik2018variational}, proposed a Variational Network (VN) for solving MRI-sparse reconstruction. In ~\cite{8hammernik2018learning} they presented a VN trained to minimize a pixel-wise loss, then in ~\cite{14hammernik2018variational} proposed a GAN-based VN to bear on the blurring artifacts. Mardani et al. ~\cite{12mardani2019deep} proposed a GAN-based model that uses a deep residual network as a generator. Yang et al. ~\cite{13yang2018dagan} introduced %DA-GAN, 
a GAN-based model trained to optimize a mixture of pixel-wise loss, perceptual loss and GAN loss which conditions only the generator input. In addition, Yang et al. reported that a GAN-based model without % that uses a pixel-wise loss and a GAN loss (without 
perceptual loss, generates unrealistic jagged artifacts.
%Note that I don't want to "attack" DA-GAN in the last two sentences, but we need to say that their architecture is only partially conditioned. We'll need to present them in a more positive way.

\section{Problem Formulation}
Let $k \in \mathbb{C}^{H \times W}$ be the $k$-space signal acquired by an MRI scanner. For a single-coil receiver, an image $m \in \mathbb{C}^{H \times W}$ can be estimated by performing an inverse Fourier transform 
%\begin{equation}
$m=\mathcal{F}^{-1}(k)$.
%\end{equation} 
In multi-coil MRI, an array of $N$ coils acquire $N$ different 2D $k$-space measurements of the same object
%\begin{equation}
$K = \left\{ k_i | k_i \in \mathbb{C}^{H \times W}, i = 1\dots N \right\}$. %%%%TODO note this dot, it supposed to end the previous sentence. 
%\end{equation}
Each coil $C_i$, positioned at a different location, is typically highly sensitive in one region of space. This position-dependent sensitivity can be represented by a complex-valued coil sensitivity map in real space,
%\begin{equation}
$S = \left\{ s_i | s_i \in \mathbb{C}^{H \times W}, i = 1\dots N \right\}$.
%\end{equation}

During reconstruction, the images from each coil are combined into a fully-sampled image 
%\begin{equation}
$m_f = \pazocal{R}\left(K,S\right)$,
%\end{equation}
where $\pazocal{R}$ is a reconstruction function 
%\begin{equation}
$\pazocal{R}\left(K,S\right) = \sum\limits_{i=1}^N \conjugatet{s_i} \odot \mathcal{F}^{-1}(k_i)$
%\end{equation} 
and $\conjugatet{s_i}$ is the complex conjugate of the sensitivity map of coil $C_i$. To accelerate imaging, a binary sampling pattern $M$ (see Sup. \ref{sup-fig:introFig}) is used to undersample each coil's $k$-space signal for each slice. The undersampled $k$-space signal, denoted by $K_u$, can be written as
%\begin{equation}
$K_u = M \odot K$. 
%\end{equation}
The undersampled zero-filled image  $m_z$ can be calculated by:
%\begin{equation}
$m_z = \pazocal{R}\left(K_u, M\right)$.
%\end{equation} 
In our task, the goal is to find a reconstruction function $G^{*}$ that minimizes an expected loss function $\pazocal{L}$ over a population of scans:
%\begin{equation}
$G^{*} = \arg\min_{G}\mathbb{E}_{\left(K,M,P\right)}\left[\pazocal{L}\left(G \left( K_u , M\right), m_f\right) \right]$. 
%\end{equation}
For a given $G^*$, $K_u$ and $M$, we will denote by $m_g$ the generated image 
%\begin{equation}
$m_g := G^{*}\left(K_u,M\right)$ 
%\end{equation}
We discuss our loss function $\pazocal{L}$ in Sec.~\ref{sec:Objective}.

\section{Method}

Our method learns a DL-based sparse MRI reconstruction model from training samples, each of which is a pair of a fully sampled $k$-space data and matched undersampled $k$-space data. We propose a conditional GAN architecture, which conditions the reconstruction using the  zero-filled image. Specifically, our model is composed of generator and discriminator networks. The generator reconstructs an image from an undersampled $k$-space dataset. The discriminator receives a pair of input images: (i) a ground truth image $m_f$ or a generated (``fake'') reconstructed image of undersampled $k$-space and (ii) a zero-filled image $m_z$ (see Fig.~\ref{fig:cgan}). 

While it is possible to use a non-conditional GAN architecture, for such a model, the discriminator is only able to enforce general style properties learnt from the distribution of the fully sampled images $P_{mf}$. However, for a given $K_u$ it is not guaranteed that the generator would learn to reconstruct a realistic image $G(K_u)$ that perceptually matches its corresponding $m_z$. %In other words, a non-conditional discriminator imposes texture and sharpness properties on the generated image $m_g$, without preserving a faithful perceptual appearance of $G(K_u)$. Instead, a conditional discriminator that sees both $m_z$ and $G(K_u)$ is able to give a more fine-grained estimation both for realistic appearance \textit{and for fidelity} of the reconstruction. 


\begin{figure}[t]
\includegraphics[width=0.75\linewidth]{figures/cgan-cropped2.png}
\centering
\caption{The generator receives undersampled $k$-space data as input and generates a matched estimated fully-sampled image. The critic learns to estimate the Wasserstein Distance between “fake” pairs and “real” pairs. 
}
\label{fig:cgan}
\end{figure}

\subsubsection{Objective} \label{sec:Objective}

Following the success of Wasserstein GAN (WGAN) \cite{29arjovsky2017wasserstein} and the framework proposed by Isola et al. \cite{20isola2017image}, we adopt a conditional WGAN objective:
%Following the success of Wasserstein GAN (WGAN) \cite{29arjovsky2017wasserstein}, we use WGAN training to optimize our generator and discriminator (dubbed “critic” from now on - after \cite{29arjovsky2017wasserstein}), and we utilize a weighted sum of Wasserstein loss and pixel-wise loss as an objective function. We also introduce, for the first time, a new technique for adaptively balancing the gradients of WGAN loss and pixel-wise loss, which stabilizes the training and leads to better performance.
%Our conditional WGAN objective can be expressed as 
\begin{multline}
\pazocal{L}_{cWGAN}(G,D) = \E_{(m_z, m_f)}[D(m_z,m_f)] - \E_{(m_z^k, K_u)}[D(m_z^k,G(K_u))] 
\end{multline}

where $K_u \in P_{ku}$ the distribution of undersampled $k$-space data, $m_f \in P_{mf}$  the distribution of the fully sampled images, and their corresponding undersampled zero-filled images are  $m_z^k$ and $m_z$ respectively. %The generator $G$ and the critic $D$ are trained to optimize:
%\begin{equation}
%\arg\min_G \max_D\pazocal{L}_{cWGAN}(G,D).
%\end{equation}
In addition to the adversarial loss, we also add %to the generative component of our GAN 
a pixel-wise Mean Square Error (MSE) loss denoted by $\pazocal{L}_{MSE}(G)$.
The final generator loss $\pazocal{L}_{G}$ is: 
%a weighted sum of the above two loss functions 
\begin{equation}
\pazocal{L}_{G} = \arg\min_G \max_D\pazocal{L}_{cWGAN}(G,D) +\lambda\pazocal{L}_{MSE}(G).
\end{equation}
%TODO note we should mention that this pixelwise distance is computed on the magnitude images, and also tha that input to the critic network is magnitude images. In addition, make sure that it is Ok wit hthe notation.


%should I cite GradNorm paper? https://arxiv.org/abs/1711.02257
%they don't support GANs, they do a similar concept but technically different. They didn't get accepted to ICLR.
%However, they are out there, and their idea is similar. 
%I think we might need to mention them somewhere and to explain the differences
\subsubsection{Adaptive Gradient Balancing}
In traditional WGAN training, the critic network is used as a learnt loss function, which dynamically changes during training, and thus may generate gradients with variable norm. To stabilize the WGAN training and to avoid drifting away from the ground-truth spatial information, we further use Adaptive Gradient Balancing (AGB), an algorithm that continually balances the gradients of the pixel-wise loss function and the WGAN loss function. 

In order to keep the gradients of both terms at the same level, and since the WGAN gradients tend to vary, we choose to adaptively upper-bound the WGAN gradients. Specifically, we define $\beta$ to be an adaptive weight that will be used to bound the WGAN loss gradients. We calculate two moving-average variables $g_{ma}$ and $p_{ma}$ corresponding to the WGAN loss and the pixel-wise loss respectively. These moving averages capture the standard deviation (STD) of the gradients calculated at every backward step on the generated image, with respect to  each one of the losses separately. At every training step, if
\begin{equation}
g_{ma} > p_{ma} \cdot ratio 
\end{equation}
for a predefined $ratio$ value, we update $g_{ma}$ and $\beta$ as follows:
\begin{flalign}
\begin{aligned}
&\beta \gets \beta \cdot (1 + rate) \\
&g_{ma} \gets g_{ma} \cdot (1 - rate) 
\end{aligned}
\end{flalign}
where $rate$ is a predefined decay rate. During training, we divide the WGAN loss by $\beta$ to carefully decay the GAN loss gradients to roughly the same order of magnitude as those of the pixel-wise loss. Moreover, in order to keep a reasonable ratio between the generator's WGAN loss gradients and the discriminator loss gradients, we also decay the discriminator loss by the same $\beta$ factor (see Alg.~1).  

Our AGB algorithm extends WGAN training and ensures one invariant during the entire training - the standard deviation of the WGAN loss gradients is upper-bounded by a factor of the standard deviation of the pixel-wise loss gradients. This invariant maintains the effectiveness of both loss terms, over the entire course of training. 


\begin{algorithm}[t] 
  \caption{WGAN-AGB training of WGANs. Parameters: $\alpha = 5 \cdot 10^{-5}$, $\beta_{init} = 10$, $c = 0.01$, $\lambda = 0.99$, $ratio = 10$, $rate = 0.1$.}
  \begin{multicols}{2}
    \begin{algorithmic}
      \scriptsize
      \STATE  $p_{ma} \gets 0$; $g_{ma} \gets 0$; $\beta \gets \beta_{init}$;
      \FOR{number of training iterations} {
        \FOR{$t$ = 0, ..., $n_{critic}$} {
            \STATE Sample a minibatch \{($x^{i}, z^{i}$)\}$_{i=1}^{m}$ 
            \STATE $g_w$ $\gets$ $\nabla _w$ $[\frac{1}{m}\frac{1}{\beta}$ $(\sum_{i=1}^{m} D_w(x^{i})$ - \par \hskip\algorithmicindent $\sum_{i=1}^{m} D_w(G_\theta(z^{i})))]$  \;
            
            \STATE $w$ $\gets$ $w$ + $\alpha$ $\cdot$ Adam($w$, $g_w$) \;
            \STATE $w$ $\gets$ clip($w$, -$c$, $c$)
            
            }\ENDFOR
            
        \STATE Sample a minibatch \{($x^{i}, z^{i}$)\}$_{i=1}^{m}$ 
        
        \STATE $g_\theta$ $\gets$  $  \nabla _\theta$ $ [$ $\frac{1}{m}(\frac{1}{\beta}\sum_{i=1}^{m} D_w(G_\theta(z^{i}))$ + 
        \par \hskip\algorithmicindent$ \sum_{i=1}^{m} MSE(x^{i}, G_\theta(z^{i})))]$ \;

    \columnbreak
      \scriptsize
        \STATE $\theta$ $\gets$ $\theta + \alpha$ $\cdot$ Adam($\theta$, $g_\theta$) \;
       \STATE $g_{gan}$ $\gets$ $\frac{1}{m}\frac{1}{\beta}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{i})} [D_w(G_\theta(z^{i})]$\;
       \STATE $g_{MSE}$ $\gets$ $ \frac{1}{m}\sum_{i=1}^{m}  \nabla _{G_\theta(z^{i})} [MSE(x^{i}, G_\theta(z^{i}))]$\;
       \STATE $g_{ma} \gets g_{ma} \cdot \lambda + (1-\lambda) \cdot STD(g_{gan})$\;
       \STATE $p_{ma} \gets p_{ma} \cdot \lambda + (1-\lambda) \cdot STD(g_{MSE})$\;
       \IF{ $g_{ma} > p_{ma} \cdot ratio $}{
       \STATE $\beta \gets \beta \cdot (1 + rate)$ \; 
       \STATE $g_{ma} \gets g_{ma} \cdot (1 - rate)$
       }\ENDIF
    } \ENDFOR
    \end{algorithmic}
  \end{multicols}
\end{algorithm}

\subsubsection{Networks architecture}
We propose a new generator architecture (Fig.~\ref{fig:dci}), called Densely Connected Iterative Network (DCI-Net), based on an iterative convolutional network \cite{8hammernik2018learning,15diamond2017unrolled,9schlemper2018deep}, to bring further improvements in image quality for sparse MR image reconstruction. The key new developments are the use of (1) dense connections \cite{10huang2017densely} across all iterations, which strengthens feature propagation, making the network more robust, and (2) a relatively deep
architecture of over 60 convolutional layers, bringing increased capacity. Our generator receives M coils of undersampled $k$-space data, and uses N = 20 iterations, each of which includes a data-consistency unit and a convolutional unit (Fig.~\ref{fig:dci}B). Dense skip-layer connections between the output of each iteration and the following G iterations - where typically G = 5 - are represented as curved lines in Fig.~\ref{fig:dci}A. This results in an input to each block composed of skip and direct connections concatenated to form a G+1 channel complex image. For our critic architecture we use a convolutional “PatchGAN” \cite{18li2016precomputed}. More information about the networks architecture can be found in the supplementary.

\begin{figure*}[t]
  \includegraphics[width=0.8\linewidth]{figures/dci-net-cropped.png}
  \centering
  \caption{DCI-Net (A) consists of N unrolled iterative blocks, each with dense skip-layer connections (curved arrows) to subsequent blocks. Each iterative block (B) consists of data-consistency (D) and convolutional (C) units. The convolutional unit operates on all G+1 connections, while data-consistency operates only on direct connection. %Images at all stages are complex - in practice, treated by creating real and imaginary channels (not shown).
  }
    \label{fig:dci}
\end{figure*}


\section{Results}


%update to match the master_data + partial MKE - DONE
\paragraph{The Dataset}
Fully sampled brain MRI datasets (T1, T2, T1-FLAIR and T2-FLAIR in axial, coronal and sagittal orientations) were acquired with various k-space data sizes and various numbers of coils along with sensitivity maps estimated from separate calibration scans.
%Fully sampled multi-slice brain datasets (256x256 T1-FLAIR and T2-FLAIR, in axial, coronal, and sagittal orientations), along with separately acquired sensitivity maps, were acquired after informed consent from 12 healthy volunteers at 3T using an 8-channel receive array. 
%The data were retrospectively down-sampled using 12 central lines of $k$-space and a fixed pseudo-random sampling pattern outside the central region, resulting in a net undersampling factor of four. Complex coil-combined zero-filled reconstructions were used as input to the network. The undersampled $k$-space data were also input directly into each iterative block of the network (Fig. 1A) for use in the data-consistency units. The fully sampled $k$-space data were reconstructed to form reference images for comparison with the network output. 
In total, 2267 slices were acquired, of which 1901 were used to train the networks, 151 for validation and 215 for testing. In addition, during training, we also applied random horizontal flips and rotations (bounded to 20 degrees) to augment the training set.
%In total, 1130 slices were collected, of which 948 were used to train the networks, 89 for validation and 93 for testing. In addition, during training, we also applied random horizontal flips and rotations (bounded to 20 degrees) to augment the training set.
As evaluation metrics, we compute both mean square error (NMSE), and the Fr\'echet Inception Distance (FID)~\cite{30heusel2017gans}, which is a similarity measure between two datasets that correlates well with human judgment of visual quality and is most often used to evaluate the quality of images generated by GANs. The Adam optimizer is used with a learning rate of 5x$10^{-4}$ for both generator and critic networks. For the traditional GAN training, $\lambda$ is initialized to 100, after a hyper parameter search conducted on the values 10, 100, 1000. %For the proposed model with AGB training, $\beta$ is initialized to 10 and increased during training to value of 342. 
All models performed 600 epochs in $\sim$2 weeks of training, and the inference run time is 100ms per slice.

\paragraph{Comparing GANs Convergance}
%TODO ", as can be seen in Fig.~ ZZZ" think about adding a figure that presents the GAN gradients
To show the effectiveness of our method, we compared the convergence of our cWGAN-AGB model to (1) cWGAN and (2) WGAN, both trained using a traditional WGAN training (without AGB). During the training phase, FID and NMSE were evaluated on a hold-out validation set, for each epoch. As can be seen in Fig.~\ref{fig:val-curve}, our proposed model converges better, with both scores decreasing significantly faster compared to other techniques. 

%For a non-conditional architecture, during training, the critic network may generate gradients that, at times, might be completely uncorrelated with MSE loss. Such a relation between both losses may diminish the efficiency of the optimization algorithm. For the conditional architecture that uses a traditional WGAN with a fixed lambda, the model performance would be very sensitive to the lambda parameter used for weighting the MSE loss and the GAN loss. For such a WGAN training, although the gradients of the critic are bounded via clipping, the WGAN loss may generate gradients with variable norm, which during training with a non-optimal lambda, can hinder the effectiveness of the pixel-wise loss, even for an a-priori carefully selected lambda. Such a usage of fixed lambda between terms can lead to slow convergence and decreased performance, where one of the terms can grow to dominate the other, especially for GANs that rely on critic/discriminator models that are essentially a learnable loss functions.

\begin{figure*}[t]
\includegraphics[width=0.8\linewidth]{figures/validation-per-epoch2-cropped.png}
\centering
\caption{FID and NMSE (lower is better) during training, as evaluated on the validation set. Results are shown for WGAN a vanilla cWGAN, and our adative cWGAN-AGB.}
\label{fig:val-curve}
\end{figure*}

\paragraph{Comparison Methods}
We compared (see Figs.~\ref{fig:val-curve}, \ref{fig:imageCompare}) our cWGAN-AGB with three other models: 1) cWGAN, 2) WGAN, and 3) a baseline DCI-Net for sparse MRI reconstruction without any GAN technique. All models were evaluated with NMSE and FID on a hold-out test set. We found that (a) cWGAN and cWGAN-AGB have better SNR and fewer artifacts than WGAN, (b) cWGAN-AGB converges much faster than cWGAN and WGAN (see Fig.~\ref{fig:val-curve}) and performs better in both FID and NMSE measures (Tab.~\ref{table:quanitative-results}) and (c) although cWGAN-AGB has higher NMSE than the baseline model, it performs better in FID and yields sharper images with more fine details while maintaining a more natural image texture (see Fig.~\ref{fig:imageCompare}).

\paragraph{Ablation Study} %should we claim for novelty by using a "longer" unrolled architecture?
We further provide an ablation study, demonstrating the effectiveness of our key new  architecture developments: (1) dense connections \cite{10huang2017densely} across all iterations, which strengthens feature propagation, making the network more robust, and (2) a relatively deep architecture of 20 iterations, composing more than 60 convolutional layers, which brings an increased capacity. We compared our generator to (1) a similar network without dense connections and (2) a 5-iteration based network with similar amount of learned parameters. Employing dense connections significantly improved accuracy, and the use of the deeper network produced 16\% lower mean NMSE than a shallower network that had a similar number of learned parameters, (see Tab.~\ref{table:quanitative-results}).
%Dense connections improves NMSE by 6.7%



\begin{table}[t]
\begin{center}
\begin{tabular}{|l|c|c|}
\hline
%TODO note the slash
%present lowest values in bold
Experiment \textbackslash Score & NMSE($10^{-3}$)  & FID\\
\hline\hline
DCI-Net (5I-G5-K160) & 3.75 & 19.8 \\ % update to the latest 
DCI-Net (20I-G1-K40, no dense) & 3.46 & 19.3\\ 
DCI-Net (20I-G5-K40) & \underline{3.24} & 19.4\\
WGAN & 3.71  & 19.7\\
cWGAN & 3.61 &  19.9\\
cWGAN-AGB (proposed) & \textbf{3.39} &  \textbf{18.7}\\
\hline
\end{tabular}
\end{center}
\caption{Evaluation on a holdout test set. Our proposed model outperforms other GAN based models according to both scores, and results in better FID compared to the baseline model. Although cWGAN-AGB exhibits slightly degraded NMSE and SSIM performance compared to the baseline, it generates images with higher visual quality. Our proposed generator uses 20 iterations (20I), a growth rate of 5 (G5) and 40 kernels for each convolution (40K). All 3 DCI-Nets have similar number of weights.
}  
\label{table:quanitative-results}
\end{table}

\begin{figure*}[t]
\includegraphics[width=0.7\linewidth]{figures/qualitative-results-cropped.png}
% \includegraphics[width=\linewidth]{figures/qualitative-results-1row.png}
% \includegraphics{qualitative-results.png}
\centering
\caption{A representative example with ROIs showing the reconstruction of all models side-by-side: a) cWGAN-AGB; b) ground-truth (fully-sampled) image; c) zero-filled image; d) baseline generator network; e) WGAN; f) cWGAN. cWGAN and cWGAN-AGB have better SNR and fewer artifacts than WGAN. cWGAN-AGB yields
sharper images with more fine details while maintaining a more natural appearance. The baseline model sometimes exhibits some blurring.}
\label{fig:imageCompare}
\end{figure*}

\paragraph{Visual Scoring}
To assess the perceptual quality of the resulting images we report a visual scoring conducted by four experienced MRI scientists. The same test set was ranked three times, for cWGAN-AGB, the baseline method and for the fully sampled images. The scoring was performed blindly and the images were randomly shuffled. The studies were taken from a cohort of seven healthy volunteers. Each study contained a full brain scan comprising 25-43 slices. For each study, image sharpness, signal-to-noise ratio (SNR), contrast, artifacts and overall image quality (IQ) were reported (see Tab.~\ref{table:blind-test}). 

\begin{table*}[t]
\begin{center}
\begin{tabular}{|l|c|c|c|c|c|c|}
\hline
%TODO is it OK to use bold for the 2nd palces (as the first row is the ground truth...)?
Images & Sharpness & SNR & Contrast & Artifacts & Overall IQ\\
\hline\hline
Full scan & 5.0 & 3.3 & 4.0 & 4.0 & 4.5 \\
Baseline (DCI-Net) & 2.3 & \textbf{4.5} & 4.0 & 3.8 & 2.3 \\
cWGAN-AGB (proposed) & \textbf{3.8} & 3.8 & 4.0 & 3.8 & \textbf{3.5} \\
\hline
\end{tabular}
\end{center}
\caption{Mean of sharpness, SNR, contrast, artifacts and overall IQ scored for our proposed cWGAN-AGB, a baseline DCI-Net and the fully-sampled images. Scores 1 to 5 indicate poor to excellent.
}
\label{table:blind-test}
\end{table*}

%TODO should we mention the comparison with classical methods that we have in the sup? there are some people that consider them as sota...
%\paragraph{Comparison with Other Methods} 
%We farther provide a comparison with classical methods. see Sup.~\ref{sup:results}.

\section{Discussion}
In this work we have designed, trained and tested a sparse MRI reconstruction model that uses a cWGAN architecture and a novel GAN training procedure. By leveraging GANs to their fullest, the method generates sharper images with more fine detail and natural appearance than would otherwise be possible. We have also used dense connections to improve the performance of our unrolled iterative generator network. In addition to the training technique and architecture, we have reported the use of FID for network evaluation and have shown its correlation with visual scoring by experienced MR scientists. 

%fix the next paragraph?
Under the context of sparse  MRI reconstruction, a GAN based model can raise a concern about hallucination, where the model generates unrealistic image details, which can be problematic for proper diagnosis. In this study, we found that our method does not suffer from hallucination, as visually assessed by experienced MRI scientists. This may be due to the usage of (1) a pixel-wise loss term, that prioritizes reconstruction accuracy, (2) data consistency layers embedded inside the network, (3) a conditional GAN training that allows the critic to penalize low-fidelity reconstruction and (4) our AGB training, that continiously upper bounds the gradients of the GAN loss. Moreover, we believe our AGB training can be beneficial for any GAN-based model employing a multi-term loss objective, especially in medical domain where there is more variability in the input and less experience in balancing GAN loss terms. %This study attests to the potential of such DL-based sparse reconstruction models to be translated to the real clinical environment.


%Our proposed cWGAN-AGB model has three advantages over a conventional GAN: (1) A critic that receives both the {\color{red}NOT EXACTLY} input image and the reconstructed image can enforce higher data fidelity compared to a non-conditional GAN architecture; (2) {\color{red} THIS IS MORE OF  RESULT THAN A PROPERTY} Its training leads to perceptually better appearance of the reconstructed images; and 3) It stabilizes training and leads to better convergence. 



%
% ---- Bibliography ----
%
% BibTeX users should specify bibliography style 'splncs04'.
% References will then be sorted and formatted in the correct style.
%for iccv it was: ieee
\bibliographystyle{splncs04}
\bibliography{bibshort}





\end{document}


==> miccai/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

